Concurrent Graph Queries on the Lucata Pathfinder

High-performance analysis of unstructured data like graphs now is critical for applications ranging from business intelligence to genome analysis. Towards this, data centers hold large graphs in memory to serve multiple concurrent queries from different users. Even a single analysis often explores multiple options. Current computing architectures often are not the most time- or energy-efficient solutions. The novel Lucata Pathfinder architecture tackles this problem, combining migratory threads for low-latency reading with memory-side processing for high-performance accumulation. One hundred to 750 concurrent breadth-first searches (BFS) all achieve end-to-end speed-ups of 81% to 97% over one-at-a-time queries on a graph with 522M edges. Comparing to RedisGraph running on a large Intel-based server, the Pathfinder achieves a 19$\times$ speed-up running 128 BFS queries concurrently. The Pathfinder also efficiently supports a mix of concurrent analyses, demonstrated with connected components and BFS.

==> abstract.txt <==
           ━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━
                 CONCURRENT GRAPH QUERIES ON THE LUCATA
                               PATHFINDER

                              Jason Riedy
           ━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━


Table of Contents
─────────────────

1. Abstract (max 150 words, below is exactly 150)
.. 1. To Do


Author list: Emory Smith, Shannon Kuntz, Jason Riedy

I'll set us all to remote for now. I don't have any real desire to go to
Dallas, and it drops every time someone else I know says they won't be
in-person.


1 Abstract (max 150 words, below is exactly 150)
════════════════════════════════════════════════

High-performance analysis of unstructured data like graphs now is critical for applications ranging from business intelligence to genome analysis. Towards this, data centers hold large graphs in memory to serve multiple concurrent queries from different users. Even a single analysis often explores multiple options. Current computing architectures often are not the most time- or energy-efficient solutions. The novel Lucata Pathfinder architecture tackles this problem, combining migratory threads for low-latency reading with memory-side processing for high-performance accumulation. One hundred to 750 concurrent breadth-first searches (BFS) all achieve end-to-end speed-ups of 81% to 97% over one-at-a-time queries on a graph with 522M edges. Comparing to RedisGraph running on a large Intel-based server, the Pathfinder achieves a 19x speed-up running 128 BFS queries concurrently. The Pathfinder also efficiently supports a mix of concurrent analyses, demonstrated with connected components and BFS.


1.1 To Do
─────────

  (Not written as concisely.)

  Experiments to re-run with the current most-stable + fast HW image:
  • BFS with the 100 to 750 query range
  • CC + BFS
    ⁃ CC percentages: 10%, 20%? I suspect the results of more will not
      be terribly friendly to us
    ⁃ Concurrency: Perhaps 100, 300, 600, 750?

  I suspect 8 and 32 nodes are the only two data points that make sense
  in the limited page count. And only scale 25, unless we *can* run
  something larger in a sane amount of time.

  Raw data needed, with at least three trials:
  • total energy of a run
    ⁃ Unless only wattage is available, then reasonably spaced samples
      to estimate the energy
  • total time

  It'd be great to pick one and show the threads per node
  flame-graph-like plot. But making that widely understandable may take
  too much effort.

  Similarly, I would love to support the reproducibility / replicability
  effort. That may not be feasible, but IMHO would look good for us. May
  be too much effort.

  We would need to archive:
  • the HW image used,
  • the code including the RedisGraph test code,
  • the raw data and analysis scripts, and
  • the datasets.

  They'd end up on box or wherever along with the paper's sources.

  The artifact *description* (1 page) doesn't need them. But the
  artifact *evaluation* (2 pages, after acceptance) will need the code
  and datasets to be publicly available. I would count the HW image as a
  physical object, thus only needs to be described. Otherwise everyone
  would have to provide all the Intel/AMD microcode they cannot, /etc./
  Any evaluator would need access via CRNCH or a smaller dataset in the
  simulator, but that's only after acceptance.


==> data/conc-bfs-2.csv <==
"concurrent or sequential","scale","# bfs","trials","threads","MTEPS_w0","time 1st trial_w0"," average # levels "," Min # levels "," Max # levels "," average MTEPS per instance "," Min MTEPS per instance "," Max MTEPS per instance "," Aggregate MTEPS "," harmonic mean MTEPS ","end to end time ","1st conc/seq","E2E conc/seq",,
"concurrent",20,750,1,128,80.773580397,194.06," 8.08 "," 3.00 "," 10.00 "," 46.21 "," 0.00 "," 309.01 "," 400.34 "," 0.01 ",29325.91,4.3869900684788,0.427064086313636,,
"concurrent",25,750,1,128,1.483099752,352286.22," 8.67 "," 8.00 "," 10.00 "," 1.80 "," 1.14 "," 4.37 "," 838.78 "," 1.67 ",467173.20,477.686982121148,0.528294065707313,,
"concurrent",25,128,60,128,9.988956956,52305.32,8.642578125,,,,,,,,4651199.25,70.9035851764495,0.578631508171907,,
"concurrent",20,128,1,128,10.875185206,1441.33," 8.14 "," 7.00 "," 9.00 "," 7.30 "," 3.11 "," 128.35 "," 358.59 "," 4.74 ",5595.18,32.5576614194241,0.475048246198675,,
"concurrent ",25,128,1,128,9.921240078,52662.33," 8.66 "," 8.00 "," 9.00 "," 7.98 "," 6.38 "," 10.32 "," 789.55 "," 7.87 ",84040.33,71.4042130500085,0.552738686445742,,
"concurrent - 8 nodes ",20,128,1,128,2.673713003,5862.52,8.140625,7,9,2.63752972045313,1.924657881,6.238322429," 226.91 ",2.50285385033785,8842.09,58.4477575488284,0.40788122575318,,
"concurrent - 8 nodes ",25,128,1,128,3.951985498,132205.85,8.6640625,8,9,3.09906570875781,2.422047964,4.539734128," 295.53 ",3.00122303539481,226295.89,55.6655702641814,0.458750784532824,,
"concurrent - 8 nodes ",20,128,60,128,2.643436434,5929.67,8.082421875,,,,,,,,441642.87,59.2163742057583,0.392911002419647,,
"concurrent - 8 nodes ",25,128,60,128,3.969501369,131622.48,8.642578125,,,,,,,,13248477.43,55.4364251452616,0.515482664442541,,
"sequential",20,750,1,128,354.352893493,44.23," 8.08 ",,," 325.46 ",,," 170.97 "," 0.16 ",68668.64,,,,
"sequential",25,750,1,128,708.45744447,737.48," 8.67 ",,," 616.46 ",,," 443.12 "," 595.07 ",884305.22,,,,
"sequential",25,128,60,128,708.252859401,737.70,8.642578125,,,,,,,,8038275.11,,,,
"sequential",20,128,1,128,354.07059114,44.27,8.140625,7,9,322.352996075984,240.821803587,387.564402802," 170.35 ",318.069999694754,11778.13,,,,
"sequential",25,128,1,128,708.41834027,737.52,8.6640625,8,9,609.538281371024,404.943533721,805.85668739," 436.42 ",588.804475636245,152043.51,,,,
"sequential - 8 nodes",20,128,1,128,156.272528743,100.30,8.140625,7,9,145.436585114039,101.23217772,179.186025988," 92.55 ",142.053885957896,21678.10,,,,
"sequential - 8 nodes",25,128,1,128,219.989526421,2375.00,8.6640625,8,9,196.096725743172,127.054576772,255.771903197," 135.57 ",189.433182913825,493287.20,,,,
"sequential - 8 nodes",20,128,60,128,156.534719974,100.14,8.082421875,,,,,,,,1124027.75,,,,
"sequential - 8 nodes",25,128,60,128,220.054965479,2374.30,8.642578125,,,,,,,,25701111.49,,,,
"concurrent - 8 nodes ",20,1,1,128,156.37677023,100.24,,,,,,,,,159.42,0.999377173602462,0.998246712586099,,
"concurrent - 8 nodes ",20,8,1,128,42.806071807,366.18,,,,,,,,,584.53,3.65422058251802,0.453468526477479,,
"concurrent - 8 nodes ",20,16,1,128,23.763361871,659.62,,,,,,,,,997.07,6.57941596152393,0.381087609597994,,
"concurrent - 8 nodes ",20,32,1,128,13.384383096,1171.12,,,,,,,,,1953.64,11.6906445537062,0.364526559925663,,
"concurrent - 8 nodes ",20,64,1,128,5.285241184,2965.75,,,,,,,,,3919.54,29.5504639885171,0.360546770795964,,
"concurrent - 8 nodes ",20,96,1,128,6.217116939,2521.22,,,,,,,,,6209.79,25.1375230463158,0.381393157784184,,
"concurrent - 8 nodes ",20,256,1,128,1.901101935,8245.06,,,,,,,,,17796.55,82.140477519933,0.408448396196471,,
"concurrent",20,1,1,128,353.969251425,44.28," 8.00 "," 8.00 "," 8.00 "," 353.97 "," 353.97 "," 353.97 ",,353.969251425,87.00,1.00233320477469,0.992697398448197,,
"concurrent",20,8,1,128,107.885261759,145.29," 8.00 "," 8.00 "," 8.00 "," 93.15 "," 78.37 "," 119.16 ",,90.9323619335916,266.81,3.282247329085,0.367957964998414,,
"concurrent",20,16,1,128,54.319164161,288.57," 8.00 "," 8.00 "," 8.00 "," 53.87 "," 43.61 "," 71.94 ",,52.6018764167242,470.21,6.52841666827294,0.3270207113349,,
"concurrent",20,32,1,128,34.777257538,450.72," 8.16 "," 8.00 "," 9.00 "," 35.09 "," 23.36 "," 85.77 ",,32.8194282968534,811.89,10.1890002538451,0.278923320049471,,
"concurrent",20,64,1,128,18.428444632,850.57," 8.20 "," 8.00 "," 9.00 "," 13.57 "," 7.64 "," 95.36 ",,10.4692662734928,2418.57,19.2389453087476,0.410562446633519,,
"concurrent",20,96,1,128,11.723749771,1337.00,,,,,,,,,3280.09,30.2646271777735,0.371918855881996,,
"concurrent",20,256,1,128,2.088866352,7503.93,,,,,,,,,12275.77,169.580629172919,0.522190091644462,,
"concurrent",20,100,1,128,90.308766023,173.57," 8.16 "," 7.00 "," 9.00 "," 14.49 "," 5.35 "," 177.40 ",," 8.36 ",3474.19,3.92253779237923,0.374418303893781,,
"concurrent",20,200,1,128,3.160750572,4959.17," 8.12 "," 7.00 "," 9.00 "," 6.07 "," 2.35 "," 78.70 ",," 3.72 ",8852.42,112.009972995657,0.481768810922332,,
"concurrent",20,300,1,128,3.473845718,4512.20," 8.10 "," 7.00 "," 9.00 "," 5.74 "," 1.59 "," 161.53 ",," 2.65 ",14736.51,102.109790318903,0.536379237862638,,
"concurrent",20,400,1,128,7.42194789,2111.94," 8.09 "," 7.00 "," 9.00 "," 6.27 "," 1.16 "," 159.00 ",," 1.96 ",20989.75,47.8339038613001,0.572670860664437,"two lane srio",
"concurrent",20,500,1,128,0.964073788,16258.82," 8.09 "," 7.00 "," 10.00 "," 17.27 "," 0.75 "," 291.64 ",," 1.12 ",26883.33,367.361912683151,0.587760614291177,33898.181291,26%
"concurrent",20,600,1,128,0.57697364,27167.10," 8.09 "," 7.00 "," 10.00 "," 2.11 "," 0.46 "," 101.37 ",," 0.58 ",37515.66,613.421221593271,0.683152977321869,,
"concurrent",20,750,1,128,80.773580397,194.06," 8.08 "," 3.00 "," 10.00 "," 46.21 "," 0.00 "," 309.01 "," 400.34 "," 0.01 ",29325.91,4.3869900684788,0.427064086313636,,
"concurrent - 8 nodes ",25,1,1,128,220.11127664,2373.69,,,,,,,,,3469.23,0.999681891405357,0.999985587787668,,
"concurrent - 8 nodes ",25,8,1,128,53.645939521,9739.33,,,,,,,,,14878.75,4.10255538023941,0.483393329391354,,
"concurrent - 8 nodes ",25,16,1,128,29.493696836,17714.82,,,,,,,,,29692.58,7.46174221467842,0.466880395132979,,
"concurrent - 8 nodes ",25,32,1,128,15.20305718,34366.48,,,,,,,,,56510.54,14.4688496852133,0.44731055023817,,
"concurrent - 8 nodes ",25,64,1,128,8.062872244,64800.18,,,,,,,,,115213.26,27.2924762648299,0.46139312834031,,
"concurrent - 8 nodes ",25,96,1,128,5.308308641,98426.01,,,,,,,,,171923.17,41.4650292432772,0.464488406064963,,
"concurrent",25,1,1,128,708.412873491,737.53,,,,,,,,,1035.91,0.999639768786473," 1.00 ",,
"concurrent",25,8,1,128,137.884759565,3789.22,,,,,,,,,5004.10,5.13613900918963," 0.53 ",,
"concurrent",25,16,1,128,72.880304334,7168.95,,,,,,,,,10288.51,9.71688948490222," 0.53 ",,
"concurrent",25,32,1,128,38.749422716,13483.44,,,,,,,,,19610.64,18.2837808265117," 0.51 ",,
"concurrent",25,64,1,128,18.410084199,28379.86,,,,,,,,,40304.83,38.4743690589572," 0.53 ",,
"concurrent",25,96,1,128,12.37014381,42236.83,,,,,,,,,60097.28,57.2580401118075," 0.53 ",,
"concurrent",25,256,1,128,3.679986351,141977.60,,,,,,,,,167491.97,192.47157929579," 0.55 ",,
"concurrent",25,100,1,128,11.650107925,44847.28," 8.68 "," 8.00 "," 9.00 "," 10.05 "," 8.64 "," 12.81 ",," 9.94 ",62771.08,60.8158670730623,0.525667622823179,,
"concurrent",25,200,1,128,4.891308001,106817.16," 8.67 "," 8.00 "," 10.00 "," 5.42 "," 3.80 "," 199.00 ",," 5.32 ",141514.07,144.738531082744,0.595564850774284,,
"concurrent",25,300,1,128,3.15629596,165534.42," 8.67 "," 8.00 "," 10.00 "," 3.99 "," 2.70 "," 6.32 ",," 3.84 ",196687.48,224.389981010578,0.55470274176814,,
"concurrent",25,400,1,128,2.417636767,216110.05," 8.66 "," 8.00 "," 10.00 "," 3.11 "," 2.09 "," 399.00 ",," 2.96 ",255575.42,293.086561798447,0.540583709305345,"two lane srio",
"concurrent",25,500,1,128,1.990331722,262506.80," 8.66 "," 8.00 "," 10.00 "," 2.54 "," 1.72 "," 499.00 ",," 2.40 ",311507.11,355.660157225166,0.526921915236082,314434.418908,1%
"concurrent",25,600,1,128,1.655610104,315578.90," 8.66 "," 8.00 "," 10.00 "," 2.22 "," 1.40 "," 599.00 ",," 2.06 ",376672.91,428.164913815602,0.532438381444493,,
"concurrent",25,750,1,128,1.483099752,352286.22," 8.67 "," 8.00 "," 10.00 "," 1.80 "," 1.14 "," 4.37 "," 838.78 "," 1.67 ",467173.20,477.686982121148,0.528294065707313,,
"sequential - 8 nodes",20,1,1,128,156.279375318,100.30,,,,,,,,,159.70,,,,
"sequential - 8 nodes",20,8,1,128,156.422828269,100.21,,,,,,,,,1289.02,,,,
"sequential - 8 nodes",20,16,1,128,156.349041485,100.25,,,,,,,,,2616.38,,,,
"sequential - 8 nodes",20,32,1,128,156.472064112,100.18,,,,,,,,,5359.39,,,,
"sequential - 8 nodes",20,64,1,128,156.181328003,100.36,,,,,,,,,10871.10,,,,
"sequential - 8 nodes",20,96,1,128,156.282919034,100.30,,,,,,,,,16281.86,,,,
"sequential - 8 nodes",20,256,1,128,156.157419892,100.38,,,,,,,,,43571.11,,,,
"sequential",20,1,1,128,354.79513417,44.18,,,,,,,,,87.64,,,,
"sequential",20,8,1,128,354.106105748,44.27,,,,,,,,,725.11,,,,
"sequential",20,16,1,128,354.618133009,44.20,,,,,,,,,1437.86,,,,
"sequential",20,32,1,128,354.34547799,44.24,,,,,,,,,2910.80,,,,
"sequential",20,64,1,128,354.543835093,44.21,,,,,,,,,5890.87,,,,
"sequential",20,96,1,128,354.814913862,44.18,,,,,,,,,8819.37,,,,
"sequential",20,256,1,128,354.231263526,44.25,,,,,,,,,23508.24,,,,
"sequential",20,100,1,128,354.239543429,44.25," 8.16 ",,," 325.02 ",,,," 320.78 ",9278.90,,,,
"sequential",20,200,1,128,354.035586285,44.27," 8.12 ",,," 324.58 ",,,," 319.98 ",18374.83,,,,
"sequential",20,300,1,128,354.713652249,44.19," 8.10 ",,," 324.64 ",,,," 320.16 ",27474.05,,,,
"sequential",20,400,1,128,355.020735097,44.15," 8.09 ",,," 324.15 ",,,," 319.48 ",36652.38,,,,
"sequential",20,500,1,128,354.163986513,44.26," 8.09 ",,," 324.96 ",,,," 320.44 ",45738.57,,,,
"sequential",20,600,1,128,353.927873259,44.29," 8.09 ",,," 324.41 ",,,," 319.85 ",54915.46,,,,
"sequential",20,750,1,128,354.352893493,44.23," 8.08 ",,," 325.46 ",,," 167.09 "," 0.16 ",68668.64,,,,
"sequential - 8 nodes",25,1,1,128,220.041257312,2374.44,,,,,,,,,3469.28,,,,
"sequential - 8 nodes",25,8,1,128,220.085437778,2373.97,,,,,,,,,30779.80,,,,
"sequential - 8 nodes",25,16,1,128,220.074362659,2374.09,,,,,,,,,63597.83,,,,
"sequential - 8 nodes",25,32,1,128,219.970749074,2375.20,,,,,,,,,126334.02,,,,
"sequential - 8 nodes",25,64,1,128,220.055749308,2374.29,,,,,,,,,249707.36,,,,
"sequential - 8 nodes",25,96,1,128,220.109173022,2373.71,,,,,,,,,370134.47,,,,
"sequential - 8 nodes",25,256,1,128,220.014474518,2374.73,,,,,,,,,988115.39,,,,
"sequential",25,1,1,128,708.157680925,737.80,,,,,,,,,1036.79,,,,
"sequential",25,8,1,128,708.195291769,737.76,,,,,,,,,9361.85,,,,
"sequential",25,16,1,128,708.169862737,737.78,,,,,,,,,19445.00,,,,
"sequential",25,32,1,128,708.485951978,737.45,,,,,,,,,38672.95,,,,
"sequential",25,64,1,128,708.316373488,737.63,,,,,,,,,76758.42,,,,
"sequential",25,96,1,128,708.290189556,737.66,,,,,,,,,114077.49,,,,
"sequential",25,256,1,128,708.292784817,737.65,,,,,,,,,303828.64,,,,
"sequential",25,100,1,128,708.511414697,737.43," 8.68 ",,," 607.28 ",,,," 585.55 ",119412.11,,,,
"sequential",25,200,1,128,707.960734903,738.00," 8.67 ",,," 609.49 ",,,," 588.89 ",237613.20,,,,
"sequential",25,300,1,128,708.24119042,737.71," 8.67 ",,," 613.39 ",,,," 593.15 ",354581.77,,,,
"sequential",25,400,1,128,708.576847673,737.36," 8.66 ",,," 613.70 ",,,," 593.22 ",472776.77,,,,
"sequential",25,500,1,128,707.881692314,738.08," 8.66 ",,," 614.13 ",,,," 592.77 ",591182.68,,,,
"sequential",25,600,1,128,708.874157879,737.05," 8.66 ",,," 616.51 ",,,," 594.96 ",707448.83,,,,
"sequential",25,750,1,128,708.45744447,737.48," 8.67 ",,," 616.46 ",,,," 595.07 ",884305.22,,,,


==> data/data-conc.csv <==
,executable,git_tag,hw_image,nodes,num_edges,num_vertices,out_file,region_name,sc-driver,scale,simultaneous_bfs,simultaneous_cc,threads,ticks,time_ms,GTEPS,MTEPS,levels,source_vertex,trial,worker,num_components,num_iters
0,concurrent_all_remote_remove_problems_T128,v2.0.0-99-g0b22d74,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522481369,33554432,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,load_edge_list_buffered,v11.1.6-srio-xmit-delay.,25,560,140,128,19749825310,112856.14,,,,,,,,
1,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,calculate_degrees,v11.1.6-srio-xmit-delay.,25,560,140,128,394018940,2251.53,,,,,,,,
2,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,count_local_edges,v11.1.6-srio-xmit-delay.,25,560,140,128,8797963,50.27,,,,,,,,
3,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,carve_edge_storage,v11.1.6-srio-xmit-delay.,25,560,140,128,12854351,73.45,,,,,,,,
4,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,fill_edge_blocks,v11.1.6-srio-xmit-delay.,25,560,140,128,1592938842,9102.5,,,,,,,,
5,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,sort_uniq_edge_blocks,v11.1.6-srio-xmit-delay.,25,560,140,128,2064,0.01,,,,,,,,
G25_B560_C140_T128_W_regionsort_edge_lists,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,sort_edge_lists,v11.1.6-srio-xmit-delay.,25,560,140,128,6941054631,39663.16,,,,,,,,
G25_B560_C140_T128_W124_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,87358772790,499192.987371,0.00104664,1.04664053,9,24126765,0,124,,
G25_B560_C140_T128_W74_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,87320948375,498976.847857,0.001047093,1.047093898,9,21977688,0,74,,
G25_B560_C140_T128_W100_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,79110255492,452058.602811,0.001155769,1.155769649,8,5675326,0,100,,
G25_B560_C140_T128_W181_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,88077677951,503301.016862,0.001038097,1.03809767,9,10952660,0,181,,
G25_B560_C140_T128_W121_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,88014862451,502942.071148,0.001038838,1.038838552,9,31550468,0,121,,
G25_B560_C140_T128_W275_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,87203914499,498308.082851,0.001048499,1.048499173,9,26924544,0,275,,
G25_B560_C140_T128_W167_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,87235210926,498486.919577,0.001048123,1.048123014,9,5260250,0,167,,
G25_B560_C140_T128_W195_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,78160290551,446630.231719,0.001169816,1.169816944,9,8458023,0,195,,
G25_B560_C140_T128_W373_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,88283031377,504474.465011,0.001035682,1.035682971,9,297685,0,373,,
G25_B560_C140_T128_W53_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,87758671809,501478.124622,0.001041871,1.041871195,8,9528645,0,53,,
G25_B560_C140_T128_W265_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,95041481997,543094.182839,0.000962035,0.962035001,8,32446389,0,265,,
G25_B560_C140_T128_W489_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,94895391079,542259.377594,0.000963516,0.963516048,8,17803942,0,489,,
G25_B560_C140_T128_W488_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,87439023419,499651.562394,0.001045679,1.045679934,8,7621816,0,488,,
G25_B560_C140_T128_W513_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,95790703794,547375.450251,0.00095451,0.954510496,8,15807281,0,513,,
G25_B560_C140_T128_W209_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,87828642620,501877.957828,0.001041041,1.041041163,8,28551759,0,209,,
G25_B560_C140_T128_W556_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,96080972373,549034.127845,0.000951626,0.951626841,8,13360089,0,556,,
G25_B560_C140_T128_W337_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,95592604523,546243.454417,0.000956488,0.956488556,8,22109082,0,337,,
G25_B560_C140_T128_W321_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,86626984303,495011.338874,0.001055482,1.055482111,8,5456186,0,321,,
G25_B560_C140_T128_W276_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,88366011951,504948.639719,0.00103471,1.034710407,8,12843799,0,276,,
G25_B560_C140_T128_W319_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,96257118629,550040.677879,0.000949885,0.949885406,9,32255532,0,319,,
G25_B560_C140_T128_W511_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,96374989053,550714.22316,0.000948723,0.948723659,8,623371,0,511,,
G25_B560_C140_T128_W24_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,90683237511,518189.928634,0.00100827,1.008270489,8,15747006,0,24,,
G25_B560_C140_T128_W418_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,88791215572,507378.374697,0.001029755,1.029755383,8,19392319,0,418,,
G25_B560_C140_T128_W162_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,96969949148,554113.995131,0.000942902,0.942902755,9,25263446,0,162,,
G25_B560_C140_T128_W467_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,89567827488,511816.157074,0.001020826,1.020826728,9,11548635,0,467,,
G25_B560_C140_T128_W262_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,96728501082,552734.291897,0.000945256,0.945256374,8,14881305,0,262,,
G25_B560_C140_T128_W17_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,89192921186,509673.835348,0.001025117,1.025117588,9,12001241,0,17,,
G25_B560_C140_T128_W256_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,90023064728,514417.512731,0.001015664,1.015664513,9,14152645,0,256,,
G25_B560_C140_T128_W345_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99356728079,567752.731879,0.000920252,0.920252045,8,4028790,0,345,,
G25_B560_C140_T128_W385_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,98325228706,561858.449748,0.000929906,0.929906123,8,10110882,0,385,,
G25_B560_C140_T128_W520_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99806359988,570322.057074,0.000916106,0.916106271,8,24171575,0,520,,
G25_B560_C140_T128_W236_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99939651761,571083.724348,0.000914884,0.914884439,8,10786370,0,236,,
G25_B560_C140_T128_W450_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,103162741041,589501.377377,0.0008863,0.886300919,9,12890363,0,450,,
G25_B560_C140_T128_W6_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,105412494541,602357.111662,0.000867385,0.867385148,8,22952778,0,6,,
G25_B560_C140_T128_W89_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,104750691470,598575.379828,0.000872865,0.87286519,9,5870818,0,89,,
G25_B560_C140_T128_W170_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,105137586175,600786.206714,0.000869653,0.869653143,9,1191097,0,170,,
G25_B560_C140_T128_W368_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,106138712903,606506.930874,0.00086145,0.861450358,9,8236910,0,368,,
G25_B560_C140_T128_W394_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,106388892845,607936.530542,0.000859424,0.859424605,9,20342994,0,394,,
G25_B560_C140_T128_W235_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,105917433458,605242.476902,0.00086325,0.863250074,9,28114917,0,235,,
G25_B560_C140_T128_W277_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,97595414615,557688.083514,0.000936859,0.936859919,9,21172762,0,277,,
G25_B560_C140_T128_W71_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,111177783048,635301.617417,0.000822405,0.822405608,8,15067009,0,71,,
G25_B560_C140_T128_W180_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,108321458293,618979.761674,0.000844091,0.844091592,9,15366911,0,180,,
G25_B560_C140_T128_W325_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,111298239552,635989.940297,0.000821515,0.82151553,8,19939439,0,325,,
G25_B560_C140_T128_W232_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,111870889990,639262.228514,0.00081731,0.817310314,9,24162147,0,232,,
G25_B560_C140_T128_W97_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,111311816563,636067.523217,0.000821415,0.821415327,9,18285615,0,97,,
G25_B560_C140_T128_W517_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,113553072410,648874.699485,0.000805202,0.805202627,9,28145731,0,517,,
G25_B560_C140_T128_W83_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,115254156843,658595.181959,0.000793318,0.793318304,9,17775880,0,83,,
G25_B560_C140_T128_W365_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118056945177,674611.115297,0.000774484,0.774484145,8,13322484,0,365,,
G25_B560_C140_T128_W532_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118470277084,676973.011908,0.000771782,0.771782041,8,18044138,0,532,,
G25_B560_C140_T128_W361_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,121126216344,692149.807679,0.000754859,0.754859146,9,18056045,0,361,,
G25_B560_C140_T128_W479_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,119773562172,684420.355268,0.000763384,0.763384094,9,23081603,0,479,,
G25_B560_C140_T128_W384_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,119322599988,681843.428502,0.000766269,0.766269191,8,33510085,0,384,,
G25_B560_C140_T128_W461_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,112392384719,642242.198394,0.000813518,0.813518037,8,11986088,0,461,,
G25_B560_C140_T128_W509_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,121375874989,693576.428508,0.000753306,0.753306472,9,9573796,0,509,,
G25_B560_C140_T128_W192_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,120985375907,691345.005182,0.000755737,0.755737886,8,741328,0,192,,
G25_B560_C140_T128_W36_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118449177110,676852.440628,0.000771919,0.771919522,8,2571468,0,36,,
G25_B560_C140_T128_W519_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118609231850,677767.039142,0.000770877,0.770877872,8,31919231,0,519,,
G25_B560_C140_T128_W119_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,121929008885,696737.193628,0.000749889,0.749889079,8,17309304,0,119,,
G25_B560_C140_T128_W555_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,110922045242,633840.258525,0.000824301,0.824301716,8,25018365,0,555,,
G25_B560_C140_T128_W545_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,120974631700,691283.609714,0.000755805,0.755805006,9,25294686,0,545,,
G25_B560_C140_T128_W504_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,121789590189,695940.515365,0.000750747,0.750747515,9,19902784,0,504,,
G25_B560_C140_T128_W529_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,122060281184,697487.321051,0.000749082,0.749082595,9,8899326,0,529,,
G25_B560_C140_T128_W70_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,145500302309,831430.298908,0.000628405,0.628405789,8,31609563,0,70,,
G25_B560_C140_T128_W219_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,139956728490,799752.734228,0.000653296,0.653296438,9,28761279,0,219,,
G25_B560_C140_T128_W463_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,151847245103,867698.543445,0.000602139,0.602139552,8,23667734,0,463,,
G25_B560_C140_T128_W109_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,146578430236,837591.029919,0.000623783,0.623783677,9,6530212,0,109,,
G25_B560_C140_T128_W58_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,154871848020,884981.988685,0.000590379,0.590379939,9,6041830,0,58,,
G25_B560_C140_T128_W268_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,149908536785,856620.210199,0.000609926,0.609926787,9,9602302,0,268,,
G25_B560_C140_T128_W558_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,150314260744,858938.632822,0.00060828,0.60828049,9,2267282,0,558,,
G25_B560_C140_T128_W221_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,158399384739,905139.341365,0.000577232,0.577232243,8,4147170,0,221,,
G25_B560_C140_T128_W444_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,148841055682,850520.318182,0.000614301,0.614301154,9,19741982,0,444,,
G25_B560_C140_T128_W174_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,149176087936,852434.788205,0.000612921,0.612921504,9,21800434,0,174,,
G25_B560_C140_T128_W300_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,157318810734,898964.632765,0.000581197,0.581197072,9,392905,0,300,,
G25_B560_C140_T128_W56_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,149400822818,853718.987531,0.000611999,0.611999522,9,13857725,0,56,,
G25_B560_C140_T128_W291_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,159414421032,910939.548754,0.000573556,0.573556844,8,17399257,0,291,,
G25_B560_C140_T128_W76_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,159504932902,911456.759439,0.000573231,0.573231376,9,13411812,0,76,,
G25_B560_C140_T128_W90_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,159599821302,911998.978868,0.00057289,0.572890567,9,33077984,0,90,,
G25_B560_C140_T128_W314_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,158193878369,903965.019251,0.000577982,0.577982114,9,25330175,0,314,,
G25_B560_C140_T128_W243_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,151587579797,866214.741697,0.000603171,0.603171001,9,25296595,0,243,,
G25_B560_C140_T128_W126_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,150207235377,858327.059297,0.000608713,0.608713901,9,29935912,0,126,,
G25_B560_C140_T128_W41_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,160146537163,915123.069502,0.000570934,0.570934806,9,13002532,0,41,,
G25_B560_C140_T128_W138_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,157029473160,897311.2752,0.000582267,0.582267968,9,14633457,0,138,,
G25_B560_C140_T128_W9_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,159047867476,908844.957005,0.000574878,0.574878706,8,25115490,0,9,,
G25_B560_C140_T128_W412_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,159897487278,913699.927302,0.000571824,0.571824071,9,28332693,0,412,,
G25_B560_C140_T128_W63_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,160768508282,918677.190182,0.000568726,0.56872601,9,6164606,0,63,,
G25_B560_C140_T128_W505_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,160669591869,918111.953537,0.000569076,0.569076146,9,12308311,0,505,,
G25_B560_C140_T128_W140_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,162040093394,925943.390822,0.000564263,0.564263018,8,20551868,0,140,,
G25_B560_C140_T128_W146_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,170082261536,971898.637348,0.000537582,0.537582411,9,1887365,0,146,,
G25_B560_C140_T128_W322_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,173285888195,990205.075399,0.000527643,0.527643844,8,12598579,0,322,,
G25_B560_C140_T128_W72_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,175475628839,1002717.879079,0.000521059,0.521059436,8,22438039,0,72,,
G25_B560_C140_T128_W481_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,179467075023,1025526.142988,0.00050947,0.509470788,8,25225919,0,481,,
G25_B560_C140_T128_W9_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,181513293692,1037218.821097,0.002014932,2.014932079,,,0,9,15802544,4
G25_B560_C140_T128_W121_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,180197154181,1029698.023891,0.002029648,2.029648914,,,0,121,15802544,4
G25_B560_C140_T128_W109_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,178953524763,1022591.570074,0.002043753,2.043753867,,,0,109,15802544,4
G25_B560_C140_T128_W52_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,180848227163,1033418.440931,0.002022341,2.02234196,,,0,52,15802544,4
G25_B560_C140_T128_W68_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,178239065931,1018508.948177,0.002051946,2.051946111,,,0,68,15802544,4
G25_B560_C140_T128_W363_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,185120418282,1057830.961611,0.000493912,0.493912195,9,18611304,0,363,,
G25_B560_C140_T128_W101_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,183981371348,1051322.121988,0.001987902,1.98790212,,,0,101,15802544,4
G25_B560_C140_T128_W118_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,185616459439,1060665.482508,0.000492592,0.492592265,9,22914234,0,118,,
G25_B560_C140_T128_W114_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,185274954742,1058714.027097,0.001974022,1.974022656,,,0,114,15802544,4
G25_B560_C140_T128_W100_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,186068077868,1063246.159245,0.001965608,1.9656083,,,0,100,15802544,4
G25_B560_C140_T128_W285_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,206115725079,1177804.143308,0.000443601,0.443601439,8,21668194,0,285,,
G25_B560_C140_T128_W428_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,206476428005,1179865.302885,0.000442826,0.442826491,8,19408274,0,428,,
G25_B560_C140_T128_W84_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,206032339030,1177327.651599,0.00044378,0.443780974,9,10269289,0,84,,
G25_B560_C140_T128_W282_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,210499168259,1202852.390051,0.000434363,0.434363864,9,10596702,0,282,,
G25_B560_C140_T128_W152_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,211266542328,1207237.384731,0.000432786,0.432786144,9,10879741,0,152,,
G25_B560_C140_T128_W344_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,213612737835,1220644.216199,0.000428032,0.428032678,8,18537357,0,344,,
G25_B560_C140_T128_W498_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,208344180852,1190538.176297,0.000438856,0.438856664,9,28960073,0,498,,
G25_B560_C140_T128_W54_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,219221132851,1252692.187719,0.000417082,0.417082199,8,12393550,0,54,,
G25_B560_C140_T128_W287_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,226955180366,1296886.744948,0.000402869,0.402869113,9,15921121,0,287,,
G25_B560_C140_T128_W355_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,227812008594,1301782.906251,0.000401353,0.401353874,8,19490726,0,355,,
G25_B560_C140_T128_W57_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,226218464788,1292676.941645,0.001616742,1.616742287,,,0,57,15802544,4
G25_B560_C140_T128_W77_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,225681526493,1289608.722817,0.001620588,1.620588818,,,0,77,15802544,4
G25_B560_C140_T128_W13_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,229252502682,1310014.301039,0.001595345,1.595345542,,,0,13,15802544,4
G25_B560_C140_T128_W44_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,219753496659,1255734.266622,0.001664305,1.664305523,,,0,44,15802544,4
G25_B560_C140_T128_W81_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,225981568776,1291323.250148,0.001618437,1.618437115,,,0,81,15802544,4
G25_B560_C140_T128_W527_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,219998889891,1257136.513662,0.000415607,0.415607698,9,24476496,0,527,,
G25_B560_C140_T128_W97_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,226320494757,1293259.97004,0.001616013,1.616013426,,,0,97,15802544,4
G25_B560_C140_T128_W495_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,229200613490,1309717.791371,0.000398922,0.398922284,9,17859181,0,495,,
G25_B560_C140_T128_W138_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,219917865224,1256673.515565,0.001663061,1.663061606,,,0,138,15802544,4
G25_B560_C140_T128_W258_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,229123446772,1309276.838697,0.000399056,0.399056637,9,7407159,0,258,,
G25_B560_C140_T128_W357_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,229428863153,1311022.07516,0.000398525,0.398525412,9,27854224,0,357,,
G25_B560_C140_T128_W36_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,226846792021,1296267.382977,0.001612264,1.612264185,,,0,36,15802544,4
G25_B560_C140_T128_W16_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,220016789131,1257238.795034,0.001662313,1.662313861,,,0,16,15802544,4
G25_B560_C140_T128_W508_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,228399862854,1305142.073451,0.00040032,0.400320872,9,625414,0,508,,
G25_B560_C140_T128_W40_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,220140343226,1257944.818434,0.00166138,1.661380885,,,0,40,15802544,4
G25_B560_C140_T128_W78_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,228241442159,1304236.812337,0.000400598,0.400598731,9,7832177,0,78,,
G25_B560_C140_T128_W182_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,227503113693,1300017.792531,0.000401898,0.401898817,9,11780859,0,182,,
G25_B560_C140_T128_W131_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,220193902765,1258250.872942,0.001660976,1.660976774,,,0,131,15802544,4
G25_B560_C140_T128_W465_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,221524007673,1265851.472417,0.000412746,0.41274638,9,16004404,0,465,,
G25_B560_C140_T128_W335_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,221387467231,1265071.24132,0.000413,0.41300094,9,19105153,0,335,,
G25_B560_C140_T128_W348_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,229217463366,1309814.076377,0.000398892,0.398892959,9,17890018,0,348,,
G25_B560_C140_T128_W251_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,224504144850,1282880.827714,0.000407267,0.407267457,9,3951171,0,251,,
G25_B560_C140_T128_W31_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,219835568784,1256203.250194,0.001663684,1.663684181,,,0,31,15802544,4
G25_B560_C140_T128_W402_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,228356907656,1304896.615177,0.000400396,0.400396174,9,26256022,0,402,,
G25_B560_C140_T128_W485_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,230115881913,1314947.896645,0.000397335,0.397335601,9,8638444,0,485,,
G25_B560_C140_T128_W31_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,229545018432,1311685.819611,0.000398323,0.398323748,9,29260374,0,31,,
G25_B560_C140_T128_W307_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,221879584551,1267883.340291,0.000412084,0.412084926,9,32923032,0,307,,
G25_B560_C140_T128_W119_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,231054727005,1320312.725742,0.001582901,1.582901865,,,0,119,15802544,4
G25_B560_C140_T128_W202_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,230547878845,1317416.450542,0.000396591,0.39659108,9,10864535,0,202,,
G25_B560_C140_T128_W330_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,229653353378,1312304.876445,0.000398135,0.398135846,9,10509788,0,330,,
G25_B560_C140_T128_W320_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,228231074088,1304177.566217,0.000400616,0.40061693,9,17297853,0,320,,
G25_B560_C140_T128_W379_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,229467377654,1311242.158022,0.000398458,0.398458522,9,17661834,0,379,,
G25_B560_C140_T128_W35_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,231797839360,1324559.082057,0.001577827,1.577827296,,,0,35,15802544,4
G25_B560_C140_T128_W305_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,231037239500,1320212.797142,0.000395751,0.395751059,9,5897710,0,305,,
G25_B560_C140_T128_W501_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,231716510493,1324094.345674,0.00039459,0.394590925,9,5291493,0,501,,
G25_B560_C140_T128_W540_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,220673203890,1260989.736514,0.000414337,0.41433772,9,18757658,0,540,,
G25_B560_C140_T128_W132_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,230953233517,1319732.762954,0.000395895,0.395895008,10,27464390,0,132,,
G25_B560_C140_T128_W323_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,223418896239,1276679.407079,0.000409245,0.409245743,9,14028536,0,323,,
G25_B560_C140_T128_W5_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,234916597666,1342380.558091,0.00155688,1.556880024,,,0,5,15802544,4
G25_B560_C140_T128_W11_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,234326326073,1339007.577559,0.001560801,1.560801828,,,0,11,15802544,4
G25_B560_C140_T128_W2_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,233646798546,1335124.56312,0.00039133,0.391330986,9,30359503,0,2,,
G25_B560_C140_T128_W153_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,228189890818,1303942.233245,0.000400689,0.400689232,9,32180602,0,153,,
G25_B560_C140_T128_W178_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,236728418952,1352733.822582,0.000386236,0.386236822,9,31293123,0,178,,
G25_B560_C140_T128_W55_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,230651522242,1318008.698525,0.000396412,0.396412871,9,6748204,0,55,,
G25_B560_C140_T128_W499_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,238103347248,1360590.555702,0.000384006,0.384006496,9,32081110,0,499,,
G25_B560_C140_T128_W73_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,233373964653,1333565.512302,0.000391788,0.391788485,8,32821779,0,73,,
G25_B560_C140_T128_W33_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,240311077814,1373206.158937,0.001521931,1.52193133,,,0,33,15802544,4
G25_B560_C140_T128_W23_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,242418821801,1385250.410291,0.00037717,0.377170516,9,22700971,0,23,,
G25_B560_C140_T128_W74_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,242792540070,1387385.943257,0.001506376,1.506376424,,,0,74,15802544,4
G25_B560_C140_T128_W34_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,243675638703,1392432.221159,0.001500917,1.500917203,,,0,34,15802544,4
G25_B560_C140_T128_W96_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,240429277337,1373881.584782,0.001521183,1.52118312,,,0,96,15802544,4
G25_B560_C140_T128_W58_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,243267948254,1390102.561451,0.001503432,1.503432576,,,0,58,15802544,4
G25_B560_C140_T128_W125_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,243507910156,1391473.772319,0.001501951,1.501951037,,,0,125,15802544,4
G25_B560_C140_T128_W78_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,241577261570,1380441.494685,0.001513954,1.5139544,,,0,78,15802544,4
G25_B560_C140_T128_W88_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,241456585701,1379751.918291,0.001514711,1.514711049,,,0,88,15802544,4
G25_B560_C140_T128_W98_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,241770116241,1381543.521377,0.001512746,1.512746752,,,0,98,15802544,4
G25_B560_C140_T128_W1_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,244028807435,1394450.328199,0.001498745,1.498745013,,,0,1,15802544,4
G25_B560_C140_T128_W110_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,244107928977,1394902.451297,0.001498259,1.498259232,,,0,110,15802544,4
G25_B560_C140_T128_W105_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,243547245249,1391698.54428,0.001501708,1.501708458,,,0,105,15802544,4
G25_B560_C140_T128_W92_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,242181876474,1383896.436994,0.001510174,1.510174764,,,0,92,15802544,4
G25_B560_C140_T128_W7_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,243279141147,1390166.520839,0.001503363,1.503363406,,,0,7,15802544,4
G25_B560_C140_T128_W484_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,244159022384,1395194.413622,0.000374482,0.3744823,9,28679694,0,484,,
G25_B560_C140_T128_W442_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,244593709718,1397678.341245,0.000373816,0.373816777,9,12035979,0,442,,
G25_B560_C140_T128_W490_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,242885551044,1387917.434537,0.000376445,0.376445745,8,13331957,0,490,,
G25_B560_C140_T128_W154_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,239917384527,1370956.483011,0.000381102,0.381102988,8,954680,0,154,,
G25_B560_C140_T128_W123_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,245188875771,1401079.29012,0.001491653,1.491653963,,,0,123,15802544,4
G25_B560_C140_T128_W111_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,245716437936,1404093.931062,0.001488451,1.488451327,,,0,111,15802544,4
G25_B560_C140_T128_W46_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,245690559915,1403946.056657,0.000372147,0.372147925,9,20962765,0,46,,
G25_B560_C140_T128_W4_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,240496472106,1374265.554891,0.001520758,1.520758101,,,0,4,15802544,4
G25_B560_C140_T128_W25_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,245671376154,1403836.435165,0.001488724,1.488724343,,,0,25,15802544,4
G25_B560_C140_T128_W30_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,246948608855,1411134.907742,0.001481024,1.481024574,,,0,30,15802544,4
G25_B560_C140_T128_W112_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,247113715529,1412078.374451,0.001480035,1.480035041,,,0,112,15802544,4
G25_B560_C140_T128_W85_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,248426463854,1419579.793451,0.001472214,1.472214161,,,0,85,15802544,4
G25_B560_C140_T128_W130_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,246005585398,1405746.202274,0.001486701,1.486701847,,,0,130,15802544,4
G25_B560_C140_T128_W32_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,240986238256,1377064.218605,0.001517667,1.517667402,,,0,32,15802544,4
G25_B560_C140_T128_W95_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,248704282768,1421167.330102,0.001470569,1.470569602,,,0,95,15802544,4
G25_B560_C140_T128_W71_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,241307680963,1378901.034074,0.001515645,1.515645738,,,0,71,15802544,4
G25_B560_C140_T128_W60_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,248481549044,1419894.565965,0.001471887,1.47188779,,,0,60,15802544,4
G25_B560_C140_T128_W29_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,249322094205,1424697.681171,0.001466925,1.466925582,,,0,29,15802544,4
G25_B560_C140_T128_W87_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,240647454849,1375128.313422,0.001519803,1.519803974,,,0,87,15802544,4
G25_B560_C140_T128_W14_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,249865057146,1427800.326548,0.001463737,1.463737917,,,0,14,15802544,4
G25_B560_C140_T128_W24_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,249826045141,1427577.400805,0.001463966,1.463966489,,,0,24,15802544,4
G25_B560_C140_T128_W102_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,249611033496,1426348.762834,0.001465227,1.46522753,,,0,102,15802544,4
G25_B560_C140_T128_W129_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,249619754849,1426398.599137,0.001465176,1.465176337,,,0,129,15802544,4
G25_B560_C140_T128_W135_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,250668578195,1432391.875399,0.001459045,1.459045888,,,0,135,15802544,4
G25_B560_C140_T128_W47_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,247083083416,1411903.333805,0.001480218,1.480218529,,,0,47,15802544,4
G25_B560_C140_T128_W72_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,249845269894,1427687.256537,0.001463853,1.463853842,,,0,72,15802544,4
G25_B560_C140_T128_W80_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,250266419138,1430093.823645,0.00146139,1.461390463,,,0,80,15802544,4
G25_B560_C140_T128_W190_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,240726347000,1375579.125714,0.000379822,0.379822289,8,23361903,0,190,,
G25_B560_C140_T128_W392_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,248862147959,1422069.416908,0.000367405,0.367405139,8,16212484,0,392,,
G25_B560_C140_T128_W536_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,250059330348,1428910.459131,0.000365646,0.365646153,8,30188950,0,536,,
G25_B560_C140_T128_W53_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,247577816534,1414730.380194,0.00147726,1.477260618,,,0,53,15802544,4
G25_B560_C140_T128_W332_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,246887881929,1410787.896737,0.000370343,0.370343135,9,9558440,0,332,,
G25_B560_C140_T128_W39_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,248576147917,1420435.130954,0.001471327,1.471327644,,,0,39,15802544,4
G25_B560_C140_T128_W79_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,250705155640,1432600.889371,0.001458833,1.458833015,,,0,79,15802544,4
G25_B560_C140_T128_W21_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,242877245938,1387869.976788,0.001505851,1.50585106,,,0,21,15802544,4
G25_B560_C140_T128_W128_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,242827525021,1387585.857262,0.001506159,1.506159395,,,0,128,15802544,4
G25_B560_C140_T128_W56_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,250366411093,1430665.206245,0.001460806,1.460806809,,,0,56,15802544,4
G25_B560_C140_T128_W67_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,252658217274,1443761.241565,0.001447556,1.447556158,,,0,67,15802544,4
G25_B560_C140_T128_W43_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,243333979518,1390479.88296,0.001503024,1.503024604,,,0,43,15802544,4
G25_B560_C140_T128_W93_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,251254726868,1435741.296388,0.001455642,1.4556421,,,0,93,15802544,4
G25_B560_C140_T128_W20_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,253064218206,1446081.246891,0.001445233,1.445233786,,,0,20,15802544,4
G25_B560_C140_T128_W425_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,253200408579,1446859.477594,0.00036111,0.361110129,8,20753625,0,425,,
G25_B560_C140_T128_W156_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,253254821631,1447170.40932,0.000361032,0.361032542,8,33135275,0,156,,
G25_B560_C140_T128_W271_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,262035228766,1497344.164377,0.000348934,0.348934884,9,8901923,0,271,,
G25_B560_C140_T128_W134_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,262748019962,1501417.256925,0.000347988,0.347988282,9,4940644,0,134,,
G25_B560_C140_T128_W301_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,262060037318,1497485.927531,0.000348901,0.348901851,8,24150102,0,301,,
G25_B560_C140_T128_W7_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,261397012546,1493697.214548,0.000349786,0.349786829,8,4815593,0,7,,
G25_B560_C140_T128_W437_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,263786594527,1507351.968725,0.000346618,0.346618191,9,598237,0,437,,
G25_B560_C140_T128_W93_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,255476695264,1459866.830079,0.000357892,0.357892653,8,20964221,0,93,,
G25_B560_C140_T128_W464_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,261659737017,1495198.497239,0.000349435,0.349435619,9,19939807,0,464,,
G25_B560_C140_T128_W226_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,265192824084,1515387.566194,0.00034478,0.34478019,9,29996728,0,226,,
G25_B560_C140_T128_W388_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,265515704545,1517232.597399,0.00034436,0.344360919,8,18256189,0,388,,
G25_B560_C140_T128_W245_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,265730164264,1518458.081508,0.000344083,0.344083,8,33031225,0,245,,
G25_B560_C140_T128_W207_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,266619751936,1523541.439634,0.000342934,0.342934953,9,10107001,0,207,,
G25_B560_C140_T128_W524_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,266840776359,1524804.436337,0.00034265,0.3426509,9,8547055,0,524,,
G25_B560_C140_T128_W163_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,269289033113,1538794.474931,0.000339535,0.339535669,9,2994292,0,163,,
G25_B560_C140_T128_W512_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,269806549165,1541751.709514,0.000338884,0.338884406,9,18185712,0,512,,
G25_B560_C140_T128_W143_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,267071600584,1526123.431908,0.000342354,0.342354754,9,453097,0,143,,
G25_B560_C140_T128_W227_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,267633965625,1529336.946428,0.000341635,0.341635382,9,20080217,0,227,,
G25_B560_C140_T128_W123_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,259923280392,1485275.887954,0.00035177,0.351770076,9,26862078,0,123,,
G25_B560_C140_T128_W293_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,266781454596,1524465.454834,0.000342727,0.342727092,9,32817013,0,293,,
G25_B560_C140_T128_W30_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,267864557917,1530654.616668,0.000341341,0.341341284,9,22552777,0,30,,
G25_B560_C140_T128_W222_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,266211623918,1521209.279531,0.00034346,0.343460705,9,26888289,0,222,,
G25_B560_C140_T128_W494_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,261196078689,1492549.021079,0.000350055,0.350055914,9,11333532,0,494,,
G25_B560_C140_T128_W205_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,268636583818,1535066.193245,0.00034036,0.340360314,9,11315475,0,205,,
G25_B560_C140_T128_W3_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,267756159955,1530035.199742,0.000341479,0.341479472,9,32929173,0,3,,
G25_B560_C140_T128_W440_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,266835972026,1524776.983005,0.000342657,0.342657069,9,1361551,0,440,,
G25_B560_C140_T128_W66_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,268566064887,1534663.227925,0.000340449,0.340449685,9,9026697,0,66,,
G25_B560_C140_T128_W483_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,269262478620,1538642.734971,0.000339569,0.339569154,9,20920837,0,483,,
G25_B560_C140_T128_W241_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,269842996238,1541959.978502,0.000338838,0.338838634,9,16541004,0,241,,
G25_B560_C140_T128_W103_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,260976847006,1491296.268605,0.001401415,1.401415345,,,0,103,15802544,4
G25_B560_C140_T128_W274_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,260268753349,1487250.019137,0.000351303,0.351303147,9,27116891,0,274,,
G25_B560_C140_T128_W86_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,270163373735,1543790.707057,0.001353762,1.353762181,,,0,86,15802544,4
G25_B560_C140_T128_W459_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,270340836691,1544804.781091,0.000338214,0.338214653,9,15055068,0,459,,
G25_B560_C140_T128_W94_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,271266427349,1550093.870565,0.001348257,1.348257364,,,0,94,15802544,4
G25_B560_C140_T128_W38_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,260672799929,1489558.856737,0.000350758,0.350758622,9,14469016,0,38,,
G25_B560_C140_T128_W218_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,262478306023,1499876.034417,0.000348345,0.348345863,9,10352246,0,218,,
G25_B560_C140_T128_W376_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,271247428093,1549985.303388,0.000337084,0.337084236,9,11873182,0,376,,
G25_B560_C140_T128_W136_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,269077685126,1537586.772148,0.001359224,1.359224411,,,0,136,15802544,4
G25_B560_C140_T128_W264_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,270888183619,1547932.477822,0.000337531,0.337531268,8,31876868,0,264,,
G25_B560_C140_T128_W456_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,270584476237,1546197.007068,0.00033791,0.337910117,9,14722512,0,456,,
G25_B560_C140_T128_W386_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,260937439126,1491071.080719,0.000350402,0.350402888,9,32634235,0,386,,
G25_B560_C140_T128_W87_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,269211875462,1538353.574068,0.000339632,0.339632982,9,19485588,0,87,,
G25_B560_C140_T128_W117_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,270439308871,1545367.479262,0.000338091,0.338091502,9,21369661,0,117,,
G25_B560_C140_T128_W240_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,269002493301,1537157.104577,0.000339897,0.339897341,9,2182254,0,240,,
G25_B560_C140_T128_W94_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,268565611052,1534660.634582,0.00034045,0.34045026,9,30867450,0,94,,
G25_B560_C140_T128_W65_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,270797404400,1547413.739428,0.000337644,0.337644418,9,31011491,0,65,,
G25_B560_C140_T128_W331_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,262297575377,1498843.287868,0.000348585,0.348585884,9,30188461,0,331,,
G25_B560_C140_T128_W12_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,268607341212,1534899.092639,0.001361604,1.361604476,,,0,12,15802544,4
G25_B560_C140_T128_W50_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,271403423208,1550876.704045,0.001347576,1.347576806,,,0,50,15802544,4
G25_B560_C140_T128_W51_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,269885447685,1542202.558199,0.000338785,0.338785336,9,947199,0,51,,
G25_B560_C140_T128_W83_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,268417614374,1533814.93928,0.001362566,1.362566905,,,0,83,15802544,4
G25_B560_C140_T128_W48_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,269136219003,1537921.251445,0.001358928,1.358928796,,,0,48,15802544,4
G25_B560_C140_T128_W15_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,271461004014,1551205.737222,0.00134729,1.347290965,,,0,15,15802544,4
G25_B560_C140_T128_W6_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,271859242701,1553481.386862,0.001345317,1.345317358,,,0,6,15802544,4
G25_B560_C140_T128_W122_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,271856947248,1553468.269988,0.001345328,1.345328717,,,0,122,15802544,4
G25_B560_C140_T128_W2_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,269146046406,1537977.408034,0.001358879,1.358879177,,,0,2,15802544,4
G25_B560_C140_T128_W113_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,272275310986,1555858.919919,0.001343261,1.343261557,,,0,113,15802544,4
G25_B560_C140_T128_W106_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,271096990132,1549125.657897,0.0013491,1.349100032,,,0,106,15802544,4
G25_B560_C140_T128_W75_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,272006135188,1554320.772502,0.00134459,1.344590841,,,0,75,15802544,4
G25_B560_C140_T128_W104_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,271294731495,1550255.608542,0.001348116,1.3481167,,,0,104,15802544,4
G25_B560_C140_T128_W63_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,267968993990,1531251.394228,0.001364848,1.364848047,,,0,63,15802544,4
G25_B560_C140_T128_W18_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,271632928884,1552188.165051,0.001346438,1.346438223,,,0,18,15802544,4
G25_B560_C140_T128_W73_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,272342740345,1556244.230542,0.001342928,1.342928979,,,0,73,15802544,4
G25_B560_C140_T128_W23_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,270954423697,1548310.992554,0.001349809,1.34980988,,,0,23,15802544,4
G25_B560_C140_T128_W89_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,262693188778,1501103.935874,0.001392259,1.392259007,,,0,89,15802544,4
G25_B560_C140_T128_W127_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,270568847029,1546107.697308,0.001351733,1.351733439,,,0,127,15802544,4
G25_B560_C140_T128_W133_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,268523210927,1534418.348154,0.001362031,1.362031077,,,0,133,15802544,4
G25_B560_C140_T128_W91_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,268937686453,1536786.779731,0.001359931,1.359931972,,,0,91,15802544,4
G25_B560_C140_T128_W107_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,269089946025,1537656.834428,0.001359162,1.359162479,,,0,107,15802544,4
G25_B560_C140_T128_W99_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,261996307190,1497121.755371,0.001395962,1.395962264,,,0,99,15802544,4
G25_B560_C140_T128_W120_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,270838048264,1547645.990079,0.001350389,1.350389875,,,0,120,15802544,4
G25_B560_C140_T128_W115_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,271505739056,1551461.366034,0.001347068,1.347068977,,,0,115,15802544,4
G25_B560_C140_T128_W117_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,272109057781,1554908.901605,0.001344082,1.344082263,,,0,117,15802544,4
G25_B560_C140_T128_W38_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,272604207647,1557738.329411,0.00134164,1.341640913,,,0,38,15802544,4
G25_B560_C140_T128_W132_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273147449133,1560842.566474,0.001338972,1.338972629,,,0,132,15802544,4
G25_B560_C140_T128_W189_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,271385951711,1550776.866919,0.000336912,0.336912178,9,3635865,0,189,,
G25_B560_C140_T128_W128_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,273324803750,1561856.021428,0.000334522,0.334522264,9,29057460,0,128,,
G25_B560_C140_T128_W248_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,273141441921,1560808.239548,0.000334746,0.334746831,8,7282546,0,248,,
G25_B560_C140_T128_W54_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273552176283,1563155.293045,0.001336991,1.336991587,,,0,54,15802544,4
G25_B560_C140_T128_W46_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273546909123,1563125.194988,0.001337017,1.33701733,,,0,46,15802544,4
G25_B560_C140_T128_W108_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,271157632832,1549472.187611,0.001348798,1.348798315,,,0,108,15802544,4
G25_B560_C140_T128_W41_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273130049401,1560743.139434,0.001339057,1.339057929,,,0,41,15802544,4
G25_B560_C140_T128_W76_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273501541057,1562865.948897,0.001337239,1.337239113,,,0,76,15802544,4
G25_B560_C140_T128_W42_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,272599873334,1557713.561908,0.001341662,1.341662245,,,0,42,15802544,4
G25_B560_C140_T128_W28_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,272226853044,1555582.017394,0.0013435,1.343500665,,,0,28,15802544,4
G25_B560_C140_T128_W61_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273612449229,1563499.709879,0.001336697,1.336697066,,,0,61,15802544,4
G25_B560_C140_T128_W70_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273110011208,1560628.635474,0.001339156,1.339156176,,,0,70,15802544,4
G25_B560_C140_T128_W49_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273808334361,1564619.053491,0.00133574,1.33574078,,,0,49,15802544,4
G25_B560_C140_T128_W59_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,271798077810,1553131.873199,0.00134562,1.345620106,,,0,59,15802544,4
G25_B560_C140_T128_W69_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273408284627,1562333.055011,0.001337695,1.33769523,,,0,69,15802544,4
G25_B560_C140_T128_W470_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,270961577374,1548351.870708,0.000337439,0.337439843,9,18922328,0,470,,
G25_B560_C140_T128_W37_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273267640324,1561529.373279,0.001338383,1.33838371,,,0,37,15802544,4
G25_B560_C140_T128_W126_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273167280720,1560955.889828,0.001338875,1.338875422,,,0,126,15802544,4
G25_B560_C140_T128_W316_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,273432674316,1562472.424662,0.00033439,0.334390293,9,11019077,0,316,,
G25_B560_C140_T128_W22_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,265874895061,1519285.114634,0.000343895,0.343895696,9,29412498,0,22,,
G25_B560_C140_T128_W229_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,271735500625,1552774.289285,0.000336478,0.336478789,8,13302034,0,229,,
G25_B560_C140_T128_W105_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,272910765748,1559490.089988,0.000335029,0.335029774,8,9128524,0,105,,
G25_B560_C140_T128_W443_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,273106526809,1560608.724622,0.000334789,0.334789627,9,5073008,0,443,,
G25_B560_C140_T128_W104_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,265145630674,1515117.889565,0.000344841,0.344841557,8,14318550,0,104,,
G25_B560_C140_T128_W447_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,272145897651,1555119.415148,0.000335971,0.335971378,8,22195395,0,447,,
G25_B560_C140_T128_W462_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,265204180870,1515452.462114,0.000344765,0.344765425,8,22907273,0,462,,
G25_B560_C140_T128_W422_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,272849603544,1559140.59168,0.000335104,0.335104874,8,28100343,0,422,,
G25_B560_C140_T128_W544_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,266633650725,1523620.861285,0.000342917,0.342917077,8,23374000,0,544,,
G25_B560_C140_T128_W247_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,272844406889,1559110.896508,0.000335111,0.335111257,9,4647893,0,247,,
G25_B560_C140_T128_W98_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,266873621067,1524992.120382,0.000342608,0.342608729,8,25538448,0,98,,
G25_B560_C140_T128_W64_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273042957246,1560245.469977,0.001339485,1.339485046,,,0,64,15802544,4
G25_B560_C140_T128_W22_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273111994449,1560639.968279,0.001339146,1.339146451,,,0,22,15802544,4
G25_B560_C140_T128_W476_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,276123220726,1577846.975577,0.000331131,0.331131992,8,29976030,0,476,,
G25_B560_C140_T128_W280_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,274893339632,1570819.083611,0.000332613,0.332613487,9,33455154,0,280,,
G25_B560_C140_T128_W90_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,274437328479,1568213.305594,0.001332679,1.332679341,,,0,90,15802544,4
G25_B560_C140_T128_W197_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,272336575488,1556209.002788,0.000335736,0.335736146,8,24725923,0,197,,
G25_B560_C140_T128_W66_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273258021799,1561474.410279,0.00133843,1.33843082,,,0,66,15802544,4
G25_B560_C140_T128_W55_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273564552823,1563226.016131,0.001336931,1.336931099,,,0,55,15802544,4
G25_B560_C140_T128_W33_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,273643185779,1563675.347308,0.000334133,0.334133049,9,27850100,0,33,,
G25_B560_C140_T128_W183_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,274470154769,1568400.884394,0.000333126,0.333126318,8,23776032,0,183,,
G25_B560_C140_T128_W283_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,272878812789,1559307.501651,0.000335069,0.335069004,9,1995708,0,283,,
G25_B560_C140_T128_W27_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273672203102,1563841.160582,0.001336405,1.33640521,,,0,27,15802544,4
G25_B560_C140_T128_W17_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273922602482,1565272.014182,0.001335183,1.33518357,,,0,17,15802544,4
G25_B560_C140_T128_W65_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273584977743,1563342.729959,0.001336831,1.336831288,,,0,65,15802544,4
G25_B560_C140_T128_W134_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273559627642,1563197.872239,0.001336955,1.336955169,,,0,134,15802544,4
G25_B560_C140_T128_W526_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,267468653178,1528392.303874,0.000341846,0.341846534,8,3529682,0,526,,
G25_B560_C140_T128_W475_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,273581243294,1563321.390251,0.000334208,0.334208702,8,18820977,0,475,,
G25_B560_C140_T128_W84_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,274017317020,1565813.240114,0.001334722,1.334722061,,,0,84,15802544,4
G25_B560_C140_T128_W62_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273515123018,1562943.560102,0.001337172,1.33717271,,,0,62,15802544,4
G25_B560_C140_T128_W45_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,275421496078,1573837.120445,0.001327917,1.327917259,,,0,45,15802544,4
G25_B560_C140_T128_W139_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,274807678687,1570329.592497,0.001330883,1.330883329,,,0,139,15802544,4
G25_B560_C140_T128_W116_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273878907515,1565022.328657,0.001335396,1.335396586,,,0,116,15802544,4
G25_B560_C140_T128_W8_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,274072070457,1566126.116897,0.001334455,1.334455414,,,0,8,15802544,4
G25_B560_C140_T128_W137_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273810647526,1564632.271577,0.001335729,1.335729496,,,0,137,15802544,4
G25_B560_C140_T128_W118_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,275107876005,1572045.005742,0.001329431,1.329431071,,,0,118,15802544,4
G25_B560_C140_T128_W26_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,275622224720,1574984.141257,0.00132695,1.326950171,,,0,26,15802544,4
G25_B560_C140_T128_W19_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273454432449,1562596.756851,0.001337469,1.337469482,,,0,19,15802544,4
G25_B560_C140_T128_W3_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273935108724,1565343.478422,0.001335122,1.335122613,,,0,3,15802544,4
G25_B560_C140_T128_W124_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,274666076179,1569520.435308,0.001331569,1.331569458,,,0,124,15802544,4
G25_B560_C140_T128_W82_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273362928424,1562073.876708,0.001337917,1.337917179,,,0,82,15802544,4
G25_B560_C140_T128_W10_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,273894136264,1565109.350079,0.001335322,1.335322337,,,0,10,15802544,4
G25_B560_C140_T128_W159_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,272807291919,1558898.810965,0.000335156,0.335156848,8,8777898,0,159,,
G25_B560_C140_T128_W411_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,274931846083,1571039.120474,0.000332566,0.332566901,8,14965092,0,411,,
G25_B560_C140_T128_W460_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,273363364561,1562076.368919,0.000334475,0.334475076,8,11368355,0,460,,
G25_B560_C140_T128_W115_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,272980769159,1559890.10948,0.000334943,0.334943859,8,17067297,0,115,,
G25_B560_C140_T128_W308_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,270525342248,1545859.098559,0.000337983,0.337983981,8,13458724,0,308,,
G25_B560_C140_T128_W439_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,274674603785,1569569.164485,0.000332878,0.332878362,9,28543673,0,439,,
G25_B560_C140_T128_W518_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,266375124142,1522143.566525,0.000343249,0.34324989,8,2767657,0,518,,
G25_B560_C140_T128_W339_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,268141162643,1532235.215102,0.000340989,0.340989169,8,5872612,0,339,,
G25_B560_C140_T128_W521_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,275802698608,1576015.420617,0.000331516,0.331516815,8,23646269,0,521,,
G25_B560_C140_T128_W535_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,268258691237,1532906.807068,0.000340839,0.340839776,8,12321033,0,535,,
G25_B560_C140_T128_W503_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,276053863759,1577450.650051,0.000331215,0.331215187,9,5313947,0,503,,
G25_B560_C140_T128_W294_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,275337560784,1573357.490194,0.000332076,0.332076858,9,1684114,0,294,,
G25_B560_C140_T128_W88_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,276449037478,1579708.785588,0.000330741,0.330741727,8,31333637,0,88,,
G25_B560_C140_T128_W435_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,266140226713,1520801.295502,0.000343552,0.343552845,8,21568471,0,435,,
G25_B560_C140_T128_W213_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,267819124525,1530394.997285,0.000341399,0.34139919,9,3914759,0,213,,
G25_B560_C140_T128_W506_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,276704309908,1581167.485188,0.000330436,0.330436603,8,1117720,0,506,,
G25_B560_C140_T128_W381_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,268036514344,1531637.224822,0.000341122,0.3411223,9,15715369,0,381,,
G25_B560_C140_T128_W172_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,276352414612,1579156.654925,0.000330857,0.330857367,8,21226020,0,172,,
G25_B560_C140_T128_W18_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,276316390087,1578950.800497,0.0003309,0.330900502,8,4866086,0,18,,
G25_B560_C140_T128_W12_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,268226608465,1532723.476942,0.00034088,0.340880544,8,22696417,0,12,,
G25_B560_C140_T128_W310_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,268185196201,1532486.835434,0.000340933,0.340933181,8,4033148,0,310,,
G25_B560_C140_T128_W80_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,275259568329,1572911.819022,0.00033217,0.332170949,9,22797709,0,80,,
G25_B560_C140_T128_W25_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,273994396010,1565682.262914,0.000333704,0.333704753,8,23715431,0,25,,
G25_B560_C140_T128_W449_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,268590949364,1534805.424937,0.000340418,0.340418143,9,14516805,0,449,,
G25_B560_C140_T128_W448_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,275947535748,1576843.061417,0.000331342,0.331342811,9,25265065,0,448,,
G25_B560_C140_T128_W474_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,276778971010,1581594.120057,0.000330347,0.330347468,8,6103573,0,474,,
G25_B560_C140_T128_W404_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,276150110023,1578000.628702,0.000331099,0.331099749,9,14866356,0,404,,
G25_B560_C140_T128_W327_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,277092035180,1583383.058171,0.000329974,0.329974234,9,24063826,0,327,,
G25_B560_C140_T128_W114_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,268471547683,1534123.129617,0.000340569,0.340569542,8,17990228,0,114,,
G25_B560_C140_T128_W406_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,269145669226,1537975.252719,0.000339716,0.339716527,9,15181870,0,406,,
G25_B560_C140_T128_W120_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,274365790952,1567804.519725,0.000333253,0.333253034,8,17110511,0,120,,
G25_B560_C140_T128_W188_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,268755440571,1535745.374691,0.000340209,0.340209791,8,12174328,0,188,,
G25_B560_C140_T128_W191_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,269987618525,1542786.391571,0.000338657,0.33865713,8,25479275,0,191,,
G25_B560_C140_T128_W452_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,276562530338,1580357.316217,0.000330606,0.330606001,8,13849658,0,452,,
G25_B560_C140_T128_W486_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,268994712749,1537112.644279,0.000339907,0.339907172,9,14956794,0,486,,
G25_B560_C140_T128_W260_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,268710766304,1535490.093165,0.000340266,0.340266352,9,20690874,0,260,,
G25_B560_C140_T128_W273_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,268833975576,1536194.146148,0.00034011,0.340110404,9,21568692,0,273,,
G25_B560_C140_T128_W60_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,268809920543,1536056.688817,0.00034014,0.34014084,9,29790571,0,60,,
G25_B560_C140_T128_W136_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,277679116370,1586737.807828,0.000329276,0.329276589,9,3770674,0,136,,
G25_B560_C140_T128_W487_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,277348512572,1584848.643268,0.000329669,0.329669091,9,31721971,0,487,,
G25_B560_C140_T128_W110_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,274437878275,1568216.447285,0.000333165,0.333165497,9,27610325,0,110,,
G25_B560_C140_T128_W369_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,275669368822,1575253.536125,0.000331677,0.331677156,9,30580826,0,369,,
G25_B560_C140_T128_W225_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,278020612290,1588689.213085,0.000328872,0.328872134,9,2136556,0,225,,
G25_B560_C140_T128_W347_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,277285266425,1584487.236714,0.000329744,0.329744286,9,187141,0,347,,
G25_B560_C140_T128_W211_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,276850809944,1582004.628251,0.000330261,0.330261747,9,8262001,0,211,,
G25_B560_C140_T128_W15_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,269263449876,1538648.285005,0.000339567,0.339567929,9,14546554,0,15,,
G25_B560_C140_T128_W431_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,276574478832,1580425.593325,0.000330591,0.330591718,8,7242216,0,431,,
G25_B560_C140_T128_W403_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,274743677080,1569963.869028,0.000332794,0.332794673,9,6487647,0,403,,
G25_B560_C140_T128_W458_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,269647967650,1540845.529428,0.000339083,0.339083706,9,1858855,0,458,,
G25_B560_C140_T128_W210_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,277315511364,1584660.064937,0.000329708,0.329708323,9,18776754,0,210,,
G25_B560_C140_T128_W129_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,277875170783,1587858.118759,0.000329044,0.329044268,9,11800578,0,129,,
G25_B560_C140_T128_W28_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,269588570143,1540506.115102,0.000339158,0.339158415,9,21007587,0,28,,
G25_B560_C140_T128_W400_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,268095339900,1531973.370857,0.000341047,0.34104745,9,12485098,0,400,,
G25_B560_C140_T128_W44_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,278061149191,1588920.852519,0.000328824,0.32882419,9,6411294,0,44,,
G25_B560_C140_T128_W515_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,277989337258,1588510.498617,0.000328909,0.328909134,9,17814268,0,515,,
G25_B560_C140_T128_W0_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,278943404102,1593962.309154,0.001311151,1.311151125,,,0,0,15802544,4
G25_B560_C140_T128_W324_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,269889462973,1542225.502702,0.00033878,0.338780296,9,964326,0,324,,
G25_B560_C140_T128_W215_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,278413036213,1590931.635502,0.000328408,0.328408588,8,28587978,0,215,,
G25_B560_C140_T128_W51_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,277170828062,1583833.303211,0.001319536,1.319536261,,,0,51,15802544,4
G25_B560_C140_T128_W147_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,276089756539,1577655.751651,0.000331172,0.331172128,9,32435810,0,147,,
G25_B560_C140_T128_W135_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,268401274020,1533721.565828,0.000340658,0.340658711,9,12784789,0,135,,
G25_B560_C140_T128_W397_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,277368366303,1584962.093159,0.000329645,0.329645494,9,32656913,0,397,,
G25_B560_C140_T128_W409_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,277658236126,1586618.492148,0.000329301,0.329301351,9,9649913,0,409,,
G25_B560_C140_T128_W299_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,279329170871,1596166.690691,0.000327331,0.327331484,9,8305379,0,299,,
G25_B560_C140_T128_W375_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,277606999712,1586325.71264,0.000329362,0.329362128,9,16274160,0,375,,
G25_B560_C140_T128_W166_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,277898152827,1587989.444725,0.000329017,0.329017056,9,4432605,0,166,,
G25_B560_C140_T128_W350_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,270705032699,1546885.901137,0.000337759,0.337759632,9,13799648,0,350,,
G25_B560_C140_T128_W48_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,270800932044,1547433.897394,0.00033764,0.33764002,9,18671555,0,48,,
G25_B560_C140_T128_W160_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,276748428096,1581419.589119,0.000330383,0.330383926,9,14787555,0,160,,
G25_B560_C140_T128_W454_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,278943895485,1593965.117057,0.000327783,0.327783592,8,10772356,0,454,,
G25_B560_C140_T128_W557_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,271115795682,1549233.118182,0.000337247,0.337247898,8,27327861,0,557,,
G25_B560_C140_T128_W370_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,279268585281,1595820.487319,0.000327402,0.327402497,9,32822739,0,370,,
G25_B560_C140_T128_W158_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,270730063961,1547028.936919,0.000337728,0.337728403,8,24022044,0,158,,
G25_B560_C140_T128_W34_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,276520401753,1580116.581445,0.000330656,0.33065637,9,16135451,0,34,,
G25_B560_C140_T128_W223_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,278928407635,1593876.615057,0.000327801,0.327801793,9,8116238,0,223,,
G25_B560_C140_T128_W176_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,271326739856,1550438.513462,0.000336985,0.336985703,9,11164877,0,176,,
G25_B560_C140_T128_W343_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,268816249321,1536092.853262,0.000340132,0.340132832,9,17129788,0,343,,
G25_B560_C140_T128_W329_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,277106786995,1583467.354257,0.000329956,0.329956668,9,19969575,0,329,,
G25_B560_C140_T128_W82_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,279831894414,1599039.396651,0.000326743,0.326743427,8,11365763,0,82,,
G25_B560_C140_T128_W242_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,279391080611,1596520.460634,0.000327258,0.327258952,9,3542362,0,242,,
G25_B560_C140_T128_W419_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,269991845014,1542810.542937,0.000338651,0.338651829,9,6130309,0,419,,
G25_B560_C140_T128_W122_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,278390993612,1590805.677782,0.000328434,0.328434591,9,25819317,0,122,,
G25_B560_C140_T128_W259_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,271393579191,1550820.452519,0.000336902,0.336902709,8,6312509,0,259,,
G25_B560_C140_T128_W59_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,271455174654,1551172.426594,0.000336826,0.336826263,8,5550703,0,59,,
G25_B560_C140_T128_W401_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,278576955844,1591868.319108,0.000328215,0.328215347,8,19000355,0,401,,
G25_B560_C140_T128_W426_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,278160043834,1589485.964765,0.000328707,0.328707283,9,30700975,0,426,,
G25_B560_C140_T128_W14_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,278639987222,1592228.498411,0.000328141,0.328141101,9,13505015,0,14,,
G25_B560_C140_T128_W407_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,279140132678,1595086.472445,0.000327553,0.327553159,9,29796108,0,407,,
G25_B560_C140_T128_W257_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,277727554422,1587014.596697,0.000329219,0.32921916,8,21478433,0,257,,
G25_B560_C140_T128_W26_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,279259106971,1595766.325548,0.000327413,0.327413609,9,14954780,0,26,,
G25_B560_C140_T128_W103_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,279911826055,1599496.148885,0.00032665,0.326650122,8,27334729,0,103,,
G25_B560_C140_T128_W304_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,279247858188,1595702.046788,0.000327426,0.327426798,8,5738688,0,304,,
G25_B560_C140_T128_W295_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,279149625749,1595140.718565,0.000327542,0.327542019,8,18141611,0,295,,
G25_B560_C140_T128_W414_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,278274286599,1590138.780565,0.000328572,0.328572335,9,5537200,0,414,,
G25_B560_C140_T128_W553_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,272113616045,1554934.948828,0.000336011,0.336011235,9,26046816,0,553,,
G25_B560_C140_T128_W69_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,275026665161,1571580.943777,0.000332452,0.332452245,9,6125186,0,69,,
G25_B560_C140_T128_W52_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,280307928423,1601759.590988,0.000326188,0.326188534,8,25224404,0,52,,
G25_B560_C140_T128_W427_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,280359527561,1602054.443205,0.000326128,0.3261285,8,26575044,0,427,,
G25_B560_C140_T128_W49_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,272620913059,1557833.788908,0.000335385,0.33538598,9,24131241,0,49,,
G25_B560_C140_T128_W261_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,279214684281,1595512.481605,0.000327465,0.3274657,8,15110579,0,261,,
G25_B560_C140_T128_W27_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,278635224936,1592201.285348,0.000328146,0.328146709,9,1711530,0,27,,
G25_B560_C140_T128_W179_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,273237503139,1561357.160794,0.000334629,0.334629145,8,22086984,0,179,,
G25_B560_C140_T128_W252_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,279127121222,1595012.121268,0.000327568,0.327568427,9,7293640,0,252,,
G25_B560_C140_T128_W286_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,281855678952,1610603.879725,0.000324397,0.324397339,8,3669051,0,286,,
G25_B560_C140_T128_W396_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,281776662728,1610152.358445,0.000324488,0.324488307,8,20893776,0,396,,
G25_B560_C140_T128_W391_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,280964363104,1605510.646308,0.000325426,0.325426439,9,24565862,0,391,,
G25_B560_C140_T128_W416_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,272946888636,1559696.506491,0.000334985,0.334985435,9,29681411,0,416,,
G25_B560_C140_T128_W334_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,281206990664,1606897.089508,0.000325145,0.325145658,8,26886363,0,334,,
G25_B560_C140_T128_W523_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,281156381671,1606607.895262,0.000325204,0.325204186,8,32993305,0,523,,
G25_B560_C140_T128_W421_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,278505911515,1591462.351514,0.000328299,0.328299071,8,27226939,0,421,,
G25_B560_C140_T128_W269_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,281138007697,1606502.901125,0.000325225,0.32522544,8,31204397,0,269,,
G25_B560_C140_T128_W541_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,273890466068,1565088.377531,0.000333831,0.33383138,9,25567448,0,541,,
G25_B560_C140_T128_W405_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,274130721286,1566461.264491,0.000333538,0.333538801,8,26886400,0,405,,
G25_B560_C140_T128_W415_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,271825998922,1553291.422411,0.000336366,0.336366766,8,29086814,0,415,,
G25_B560_C140_T128_W306_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,273592516029,1563385.805879,0.000334194,0.334194931,8,11982554,0,306,,
G25_B560_C140_T128_W455_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,280402658626,1602300.906434,0.000326078,0.326078335,9,1787445,0,455,,
G25_B560_C140_T128_W186_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282264154099,1612938.023422,0.000323927,0.323927891,9,4140602,0,186,,
G25_B560_C140_T128_W266_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,279312909003,1596073.765731,0.00032735,0.327350542,9,2291154,0,266,,
G25_B560_C140_T128_W184_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,272236551259,1555637.435765,0.000335859,0.335859501,8,11965111,0,184,,
G25_B560_C140_T128_W353_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,274591743504,1569095.677165,0.000332978,0.332978811,8,25965804,0,353,,
G25_B560_C140_T128_W244_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,273153815149,1560878.943708,0.000334731,0.334731668,9,1275928,0,244,,
G25_B560_C140_T128_W194_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,283170724438,1618118.425359,0.00032289,0.322890837,9,16823166,0,194,,
G25_B560_C140_T128_W359_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,272439527434,1556797.299622,0.000335609,0.335609274,8,26607591,0,359,,
G25_B560_C140_T128_W237_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,274593344498,1569104.825702,0.000332976,0.332976869,9,31664027,0,237,,
G25_B560_C140_T128_W547_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,281983164642,1611332.369382,0.00032425,0.324250677,9,23037770,0,547,,
G25_B560_C140_T128_W538_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,280040284698,1600230.198274,0.0003265,0.326500283,8,3357697,0,538,,
G25_B560_C140_T128_W342_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,273425130931,1562429.319605,0.000334399,0.334399519,9,22627038,0,342,,
G25_B560_C140_T128_W491_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,275431611693,1573894.923959,0.000331963,0.331963465,9,31859755,0,491,,
G25_B560_C140_T128_W338_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,280627289445,1603584.511114,0.000325817,0.325817323,9,9693049,0,338,,
G25_B560_C140_T128_W317_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,273052405307,1560299.458897,0.000334855,0.334855985,9,3567138,0,317,,
G25_B560_C140_T128_W62_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,273963298407,1565504.562325,0.000333742,0.333742631,8,5908625,0,62,,
G25_B560_C140_T128_W378_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,275175424815,1572430.998942,0.000332272,0.332272521,8,3054413,0,378,,
G25_B560_C140_T128_W81_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,273839849676,1564799.141005,0.000333893,0.333893085,9,18867402,0,81,,
G25_B560_C140_T128_W234_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282317525623,1613243.00356,0.000323866,0.323866653,9,17266079,0,234,,
G25_B560_C140_T128_W108_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,283317109974,1618954.914137,0.000322724,0.322724004,9,9213199,0,108,,
G25_B560_C140_T128_W249_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282996382805,1617122.187457,0.000323089,0.323089756,9,14294093,0,249,,
G25_B560_C140_T128_W522_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,274661299544,1569493.140251,0.000332894,0.332894486,8,3923386,0,522,,
G25_B560_C140_T128_W75_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,273998620152,1565706.400868,0.000333699,0.333699608,8,17051974,0,75,,
G25_B560_C140_T128_W281_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,278657525750,1592328.718571,0.00032812,0.328120448,8,22272241,0,281,,
G25_B560_C140_T128_W116_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,273501953619,1562868.306394,0.000334305,0.334305591,8,2067918,0,116,,
G25_B560_C140_T128_W255_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,275738547108,1575648.840617,0.000331593,0.331593943,8,4111700,0,255,,
G25_B560_C140_T128_W297_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,273772072904,1564411.845165,0.000333975,0.333975745,8,8709916,0,297,,
G25_B560_C140_T128_W217_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,274213497217,1566934.269811,0.000333438,0.333438117,9,19253256,0,217,,
G25_B560_C140_T128_W224_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,281165040771,1606657.375834,0.000325194,0.32519417,9,1698935,0,224,,
G25_B560_C140_T128_W528_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,284405325768,1625173.290102,0.000321489,0.32148917,8,23289105,0,528,,
G25_B560_C140_T128_W168_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,283729814000,1621313.222857,0.000322254,0.32225458,8,27726675,0,168,,
G25_B560_C140_T128_W410_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,281926008534,1611005.763051,0.000324316,0.324316414,9,4134095,0,410,,
G25_B560_C140_T128_W533_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,283784882681,1621627.901034,0.000322192,0.322192047,8,28836643,0,533,,
G25_B560_C140_T128_W173_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,284341717111,1624809.812062,0.000321561,0.321561089,8,17996885,0,173,,
G25_B560_C140_T128_W263_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,276247225601,1578555.574862,0.000330983,0.33098335,8,7443814,0,263,,
G25_B560_C140_T128_W289_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,281697793669,1609701.678108,0.000324579,0.324579156,8,24895479,0,289,,
G25_B560_C140_T128_W296_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282336231454,1613349.894022,0.000323845,0.323845196,8,25923006,0,296,,
G25_B560_C140_T128_W8_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,284451520444,1625437.259679,0.000321436,0.32143696,9,2518405,0,8,,
G25_B560_C140_T128_W514_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,283845327584,1621973.300479,0.000322123,0.322123436,9,18101191,0,514,,
G25_B560_C140_T128_W193_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,283203250532,1618304.288754,0.000322853,0.322853752,8,10827665,0,193,,
G25_B560_C140_T128_W446_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,285271676547,1630123.865982,0.000320512,0.320512829,9,17017098,0,446,,
G25_B560_C140_T128_W99_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,284432783036,1625330.188777,0.000321458,0.321458136,8,23612497,0,99,,
G25_B560_C140_T128_W360_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,285254372331,1630024.984748,0.000320532,0.320532272,8,12883100,0,360,,
G25_B560_C140_T128_W113_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,277162443576,1583785.391862,0.00032989,0.32989041,8,2307126,0,113,,
G25_B560_C140_T128_W200_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282226277679,1612721.586737,0.000323971,0.323971364,8,9778143,0,200,,
G25_B560_C140_T128_W29_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,276106287371,1577750.213548,0.000331152,0.3311523,8,6054120,0,29,,
G25_B560_C140_T128_W199_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,285351895797,1630582.261697,0.000320422,0.320422725,9,21569046,0,199,,
G25_B560_C140_T128_W367_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,279836940599,1599068.231994,0.000326737,0.326737535,8,28383553,0,367,,
G25_B560_C140_T128_W214_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,283946049709,1622548.855479,0.000322009,0.322009171,9,14321212,0,214,,
G25_B560_C140_T128_W389_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,284985001731,1628485.724177,0.000320835,0.320835242,9,5826739,0,389,,
G25_B560_C140_T128_W492_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,285274637271,1630140.784405,0.000320509,0.320509503,8,21201470,0,492,,
G25_B560_C140_T128_W430_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,285251630812,1630009.318925,0.000320535,0.320535353,8,16679661,0,430,,
G25_B560_C140_T128_W364_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,285695587223,1632546.212702,0.000320037,0.320037257,8,12091862,0,364,,
G25_B560_C140_T128_W216_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,285651793482,1632295.962754,0.000320086,0.320086323,8,15533187,0,216,,
G25_B560_C140_T128_W328_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,284898509836,1627991.484777,0.000320932,0.320932644,8,29294443,0,328,,
G25_B560_C140_T128_W408_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,285486132233,1631349.327045,0.000320272,0.320272062,8,16426266,0,408,,
G25_B560_C140_T128_W420_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,285860198450,1633486.848285,0.000319852,0.319852965,8,26367074,0,420,,
G25_B560_C140_T128_W510_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,285506805812,1631467.461782,0.000320248,0.320248871,9,13043058,0,510,,
G25_B560_C140_T128_W165_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,285270199875,1630115.427857,0.000320514,0.320514488,9,30644974,0,165,,
G25_B560_C140_T128_W185_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,278094603296,1589112.018834,0.000328784,0.328784633,9,18854589,0,185,,
G25_B560_C140_T128_W16_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,284041062491,1623091.785662,0.000321901,0.321901458,8,21813619,0,16,,
G25_B560_C140_T128_W354_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,285969733009,1634112.760051,0.00031973,0.319730452,8,28808537,0,354,,
G25_B560_C140_T128_W175_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,286323743033,1636135.674474,0.000319335,0.319335138,8,10893707,0,175,,
G25_B560_C140_T128_W203_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,286261400985,1635779.4342,0.000319404,0.319404683,8,720524,0,203,,
G25_B560_C140_T128_W169_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,284581329285,1626179.024485,0.00032129,0.32129034,9,4428440,0,169,,
G25_B560_C140_T128_W351_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,286569722957,1637541.27404,0.000319061,0.319061034,9,21141345,0,351,,
G25_B560_C140_T128_W531_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,286685556583,1638203.180474,0.000318932,0.318932119,9,8921645,0,531,,
G25_B560_C140_T128_W472_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,285299712701,1630284.072577,0.000320481,0.320481333,9,2259526,0,472,,
G25_B560_C140_T128_W11_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,286237025138,1635640.143645,0.000319431,0.319431884,9,4310368,0,11,,
G25_B560_C140_T128_W253_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,287006519227,1640037.252725,0.000318575,0.318575454,9,18986806,0,253,,
G25_B560_C140_T128_W413_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,287262504740,1641500.027085,0.000318291,0.318291565,9,1726923,0,413,,
G25_B560_C140_T128_W212_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,277086149441,1583349.425377,0.000329981,0.329981243,8,26550238,0,212,,
G25_B560_C140_T128_W39_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,284909926086,1628056.720491,0.000320919,0.320919785,9,5300358,0,39,,
G25_B560_C140_T128_W374_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,279170948235,1595262.561342,0.000327517,0.327517002,8,27595378,0,374,,
G25_B560_C140_T128_W284_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,285020506511,1628688.608634,0.000320795,0.320795276,8,11250708,0,284,,
G25_B560_C140_T128_W457_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,278928764991,1593878.657091,0.000327801,0.327801373,8,30365073,0,457,,
G25_B560_C140_T128_W393_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,284315380473,1624659.316988,0.00032159,0.321590876,8,24131253,0,393,,
G25_B560_C140_T128_W204_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,287098726901,1640564.153719,0.000318473,0.318473137,9,13617306,0,204,,
G25_B560_C140_T128_W424_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,287540248030,1643087.131599,0.000317984,0.317984118,9,7134835,0,424,,
G25_B560_C140_T128_W433_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,288126128137,1646435.017925,0.000317337,0.317337524,8,5497538,0,433,,
G25_B560_C140_T128_W42_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,288493823082,1648536.131897,0.000316933,0.316933067,9,33488213,0,42,,
G25_B560_C140_T128_W429_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,279301659997,1596009.485697,0.000327363,0.327363726,9,11274411,0,429,,
G25_B560_C140_T128_W480_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,287297229928,1641698.456731,0.000318253,0.318253093,8,20373000,0,480,,
G25_B560_C140_T128_W537_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,286571667109,1637552.383479,0.000319058,0.319058869,8,26023333,0,537,,
G25_B560_C140_T128_W79_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,287603518005,1643448.674314,0.000317914,0.317914164,8,8191198,0,79,,
G25_B560_C140_T128_W469_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,279362700798,1596358.290274,0.000327292,0.327292197,9,4124314,0,469,,
G25_B560_C140_T128_W302_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,279338078605,1596217.592028,0.000327321,0.327321046,9,12479348,0,302,,
G25_B560_C140_T128_W543_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,278006089675,1588606.226714,0.000328889,0.328889314,9,4067531,0,543,,
G25_B560_C140_T128_W133_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,284411093289,1625206.247365,0.000321482,0.321482651,8,20481743,0,133,,
G25_B560_C140_T128_W377_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,285728568875,1632734.679285,0.00032,0.320000315,8,20314108,0,377,,
G25_B560_C140_T128_W148_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,287097690290,1640558.230228,0.000318474,0.318474287,9,14856288,0,148,,
G25_B560_C140_T128_W230_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,287984321669,1645624.695251,0.000317493,0.317493784,9,12039723,0,230,,
G25_B560_C140_T128_W341_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,286170891805,1635262.238885,0.000319505,0.319505704,9,23109745,0,341,,
G25_B560_C140_T128_W111_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,280282447797,1601613.987411,0.000326218,0.326218188,8,19213426,0,111,,
G25_B560_C140_T128_W451_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,288219001902,1646965.725154,0.000317235,0.317235267,10,51500,0,451,,
G25_B560_C140_T128_W233_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,288093609048,1646249.194559,0.000317373,0.317373344,9,28540630,0,233,,
G25_B560_C140_T128_W95_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282800329612,1616001.883497,0.000323313,0.32331374,8,4850931,0,95,,
G25_B560_C140_T128_W471_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,280664311280,1603796.064457,0.000325774,0.325774345,9,32085625,0,471,,
G25_B560_C140_T128_W101_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,286753158966,1638589.479805,0.000318856,0.318856931,9,15566189,0,101,,
G25_B560_C140_T128_W417_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,281304272029,1607452.983022,0.000325033,0.325033216,9,18725622,0,417,,
G25_B560_C140_T128_W356_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,286597049884,1637697.427908,0.00031903,0.319030612,9,14904338,0,356,,
G25_B560_C140_T128_W220_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,286583140737,1637617.947068,0.000319046,0.319046096,8,30576276,0,220,,
G25_B560_C140_T128_W228_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,279810826517,1598919.008668,0.000326768,0.326768029,9,7283878,0,228,,
G25_B560_C140_T128_W142_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,281599730930,1609141.3196,0.000324692,0.324692186,8,20745802,0,142,,
G25_B560_C140_T128_W390_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,288750771009,1650004.405765,0.000316651,0.316651041,9,29311257,0,390,,
G25_B560_C140_T128_W383_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,279840976502,1599091.294297,0.000326732,0.326732823,8,28640639,0,383,,
G25_B560_C140_T128_W20_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,287954981430,1645457.036742,0.000317526,0.317526134,9,12423108,0,20,,
G25_B560_C140_T128_W4_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,281570715435,1608975.516771,0.000324725,0.324725645,8,32080263,0,4,,
G25_B560_C140_T128_W196_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,289592338266,1654813.361519,0.00031573,0.31573084,9,11126122,0,196,,
G25_B560_C140_T128_W150_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,287096376049,1640550.72028,0.000318475,0.318475745,8,28894862,0,150,,
G25_B560_C140_T128_W149_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,288816424533,1650379.568759,0.000316579,0.31657906,9,20488417,0,149,,
G25_B560_C140_T128_W57_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,289355291713,1653458.809788,0.000315989,0.315989494,9,6638489,0,57,,
G25_B560_C140_T128_W441_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,280034916261,1600199.521491,0.000326506,0.326506542,9,28871666,0,441,,
G25_B560_C140_T128_W542_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,288144997196,1646542.841119,0.000317316,0.317316743,8,12768356,0,542,,
G25_B560_C140_T128_W61_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,288939172654,1651080.986594,0.000316444,0.31644457,9,22193360,0,61,,
G25_B560_C140_T128_W91_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,286754424070,1638596.708971,0.000318855,0.318855524,9,30275937,0,91,,
G25_B560_C140_T128_W358_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,288144158481,1646538.048462,0.000317317,0.317317667,8,21523025,0,358,,
G25_B560_C140_T128_W102_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,290171343502,1658121.962868,0.0003151,0.315100833,9,17819240,0,102,,
G25_B560_C140_T128_W290_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,286775888635,1638719.363628,0.000318831,0.318831658,9,23338106,0,290,,
G25_B560_C140_T128_W539_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,281996361410,1611407.779485,0.000324235,0.324235503,9,11715084,0,539,,
G25_B560_C140_T128_W157_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,288500903220,1648576.589828,0.000316925,0.316925289,9,15198910,0,157,,
G25_B560_C140_T128_W177_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,287250990822,1641434.233268,0.000318304,0.318304323,9,21824266,0,177,,
G25_B560_C140_T128_W239_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,287308335974,1641761.919851,0.00031824,0.318240791,9,11356737,0,239,,
G25_B560_C140_T128_W478_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,281468263611,1608390.077777,0.000324843,0.324843842,9,14965389,0,478,,
G25_B560_C140_T128_W139_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,287573670677,1643278.118154,0.000317947,0.317947161,9,23505031,0,139,,
G25_B560_C140_T128_W336_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,281788337667,1610219.072382,0.000324474,0.324474863,8,3010973,0,336,,
G25_B560_C140_T128_W554_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,287706036485,1644034.4942,0.0003178,0.317800882,9,26484076,0,554,,
G25_B560_C140_T128_W1_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282119183872,1612109.622125,0.000324094,0.324094345,8,7825043,0,1,,
G25_B560_C140_T128_W372_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282458641398,1614049.379417,0.000323704,0.32370485,9,6146054,0,372,,
G25_B560_C140_T128_W86_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282334206421,1613338.322405,0.000323847,0.323847518,9,23844287,0,86,,
G25_B560_C140_T128_W534_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,290863246100,1662075.691999,0.000314351,0.314351275,9,4581928,0,534,,
G25_B560_C140_T128_W326_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,281304526824,1607454.438994,0.000325032,0.325032921,9,796469,0,326,,
G25_B560_C140_T128_W473_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,288886487601,1650779.929148,0.000316502,0.31650228,8,24524879,0,473,,
G25_B560_C140_T128_W37_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,280577351007,1603299.148611,0.000325875,0.325875313,9,5615834,0,37,,
G25_B560_C140_T128_W47_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,288143311690,1646533.209657,0.000317318,0.3173186,9,26456074,0,47,,
G25_B560_C140_T128_W5_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,281845610707,1610546.346897,0.000324408,0.324408927,9,14728636,0,5,,
G25_B560_C140_T128_W77_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282952123179,1616869.275308,0.00032314,0.323140294,9,21991346,0,77,,
G25_B560_C140_T128_W32_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,289539516632,1654511.523611,0.000315788,0.315788439,9,20589343,0,32,,
G25_B560_C140_T128_W559_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,290589516441,1660511.52252,0.000314647,0.314647387,9,12533675,0,559,,
G25_B560_C140_T128_W546_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,279276299977,1595864.571297,0.000327393,0.327393453,9,21372295,0,546,,
G25_B560_C140_T128_W395_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,291234410480,1664196.631314,0.00031395,0.313950649,9,13277931,0,395,,
G25_B560_C140_T128_W551_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,291294145214,1664537.972651,0.000313886,0.313886268,9,12978018,0,551,,
G25_B560_C140_T128_W497_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,291700862515,1666862.071514,0.000313448,0.313448618,9,18089832,0,497,,
G25_B560_C140_T128_W198_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,290434084868,1659623.342102,0.000314815,0.314815777,9,28888744,0,198,,
G25_B560_C140_T128_W144_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,283270454584,1618688.311908,0.000322777,0.322777157,9,31372534,0,144,,
G25_B560_C140_T128_W206_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,289358340270,1653476.230114,0.000315986,0.315986165,9,4793688,0,206,,
G25_B560_C140_T128_W45_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282811462274,1616065.498708,0.000323301,0.323301013,9,12178556,0,45,,
G25_B560_C140_T128_W68_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,283290525667,1618803.003811,0.000322754,0.322754289,9,6261029,0,68,,
G25_B560_C140_T128_W315_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282874508463,1616425.762645,0.000323228,0.323228956,9,31021780,0,315,,
G25_B560_C140_T128_W530_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,290130642966,1657889.388377,0.000315145,0.315145037,9,23638183,0,530,,
G25_B560_C140_T128_W40_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282429853305,1613884.876028,0.000323737,0.323737845,9,26734991,0,40,,
G25_B560_C140_T128_W131_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,283631138940,1620749.365371,0.000322366,0.322366692,9,21151704,0,131,,
G25_B560_C140_T128_W496_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,289037897086,1651645.126205,0.000316336,0.316336484,9,786474,0,496,,
G25_B560_C140_T128_W272_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,290802297116,1661727.412091,0.000314417,0.314417159,9,18184031,0,272,,
G25_B560_C140_T128_W311_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,290944444752,1662539.684297,0.000314263,0.314263543,8,6328392,0,311,,
G25_B560_C140_T128_W231_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,290864102668,1662080.586674,0.00031435,0.314350349,9,11623056,0,231,,
G25_B560_C140_T128_W238_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,288883527040,1650763.011657,0.000316505,0.316505524,9,13294400,0,238,,
G25_B560_C140_T128_W432_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,290372242105,1659269.954885,0.000314882,0.314882826,9,25920342,0,432,,
G25_B560_C140_T128_W279_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,288982315369,1651327.516394,0.000316397,0.316397327,9,11252629,0,279,,
G25_B560_C140_T128_W399_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,290248735458,1658564.202617,0.000315016,0.315016815,9,14951213,0,399,,
G25_B560_C140_T128_W466_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,290338200415,1659075.430942,0.000314919,0.314919745,9,14290818,0,466,,
G25_B560_C140_T128_W309_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,286614537951,1637797.35972,0.000319011,0.319011146,9,18234736,0,309,,
G25_B560_C140_T128_W349_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,291613100895,1666360.576542,0.000313542,0.313542951,9,33306555,0,349,,
G25_B560_C140_T128_W507_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,291724726330,1666998.436171,0.000313422,0.313422977,9,16081465,0,507,,
G25_B560_C140_T128_W493_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,292297100005,1670269.142885,0.000312809,0.312809235,9,9479911,0,493,,
G25_B560_C140_T128_W292_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,290005265868,1657172.947817,0.000315281,0.315281282,8,4294084,0,292,,
G25_B560_C140_T128_W107_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,289401453245,1653722.589971,0.000315939,0.315939091,9,731091,0,107,,
G25_B560_C140_T128_W106_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,292279219866,1670166.970662,0.000312828,0.312828371,9,17136218,0,106,,
G25_B560_C140_T128_W516_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282113144427,1612075.111011,0.000324101,0.324101283,9,5558922,0,516,,
G25_B560_C140_T128_W92_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282772926660,1615845.2952,0.000323345,0.323345071,9,12780919,0,92,,
G25_B560_C140_T128_W482_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,292044645358,1668826.544902,0.000313079,0.313079639,9,21562516,0,482,,
G25_B560_C140_T128_W382_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282182031869,1612468.753537,0.000324022,0.324022162,9,4995638,0,382,,
G25_B560_C140_T128_W346_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,291917463906,1668099.793748,0.000313216,0.31321604,9,29221823,0,346,,
G25_B560_C140_T128_W303_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,290784513478,1661625.791302,0.000314436,0.314436388,9,15737627,0,303,,
G25_B560_C140_T128_W246_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,289722884298,1655559.338845,0.000315588,0.315588575,9,16964623,0,246,,
G25_B560_C140_T128_W267_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,285759306560,1632910.323199,0.000319965,0.319965894,9,22176747,0,267,,
G25_B560_C140_T128_W64_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,287900155420,1645143.745257,0.000317586,0.317586602,9,16033197,0,64,,
G25_B560_C140_T128_W10_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,289276346350,1653007.693428,0.000316075,0.316075729,9,31264315,0,10,,
G25_B560_C140_T128_W502_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,291663991052,1666651.377439,0.000313488,0.313488243,9,11467842,0,502,,
G25_B560_C140_T128_W270_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,288047494765,1645985.684371,0.000317424,0.317424153,9,30781162,0,270,,
G25_B560_C140_T128_W85_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282771512250,1615837.212857,0.000323346,0.323346689,8,19559286,0,85,,
G25_B560_C140_T128_W21_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,291561271145,1666064.406542,0.000313598,0.313598688,9,12091765,0,21,,
G25_B560_C140_T128_W333_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,289905345381,1656601.973605,0.000315389,0.315389949,8,23435913,0,333,,
G25_B560_C140_T128_W50_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,290357002763,1659182.872931,0.000314899,0.314899352,9,3437238,0,50,,
G25_B560_C140_T128_W468_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,289327383087,1653299.331925,0.000316019,0.316019974,9,16291223,0,468,,
G25_B560_C140_T128_W35_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,284374957573,1624999.757559,0.000321523,0.321523502,9,16332782,0,35,,
G25_B560_C140_T128_W313_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282702160095,1615440.914828,0.000323426,0.323426012,9,3242166,0,313,,
G25_B560_C140_T128_W187_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,289461374490,1654064.997085,0.000315873,0.315873689,8,13362739,0,187,,
G25_B560_C140_T128_W453_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,281851589550,1610580.511714,0.000324402,0.324402045,9,20863480,0,453,,
G25_B560_C140_T128_W366_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,284091124756,1623377.855748,0.000321844,0.321844733,9,22814363,0,366,,
G25_B560_C140_T128_W398_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,291974256416,1668424.322377,0.000313155,0.313155116,8,3614718,0,398,,
G25_B560_C140_T128_W127_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,290550786907,1660290.210897,0.000314689,0.314689329,9,25423967,0,127,,
G25_B560_C140_T128_W250_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,291379566733,1665026.095617,0.000313794,0.313794248,8,20065418,0,250,,
G25_B560_C140_T128_W161_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,292383634546,1670763.625977,0.000312716,0.312716655,9,8458185,0,161,,
G25_B560_C140_T128_W96_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,284205256500,1624030.037142,0.000321715,0.321715486,8,15100856,0,96,,
G25_B560_C140_T128_W340_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,291913563570,1668077.506114,0.00031322,0.313220225,9,30049045,0,340,,
G25_B560_C140_T128_W438_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282074876511,1611856.437205,0.000324145,0.324145253,9,25782746,0,438,,
G25_B560_C140_T128_W130_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,284658536566,1626620.208948,0.000321203,0.321203197,8,32997146,0,130,,
G25_B560_C140_T128_W552_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,284306221501,1624606.980005,0.000321601,0.321601236,9,8579643,0,552,,
G25_B560_C140_T128_W19_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,292937589187,1673929.081068,0.000312125,0.312125297,8,16654511,0,19,,
G25_B560_C140_T128_W549_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282010166059,1611486.663194,0.000324219,0.324219632,9,13168191,0,549,,
G25_B560_C140_T128_W112_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,282828278999,1616161.594279,0.000323281,0.323281789,9,15687179,0,112,,
G25_B560_C140_T128_W371_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,284823851043,1627564.863102,0.000321016,0.321016768,9,13153081,0,371,,
G25_B560_C140_T128_W525_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,291928746549,1668164.265994,0.000313203,0.313203935,9,18111748,0,525,,
G25_B560_C140_T128_W278_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,290847323412,1661984.705211,0.000314368,0.314368484,9,1171044,0,278,,
G25_B560_C140_T128_W298_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,292215127715,1669800.729799,0.000312896,0.312896984,9,6144938,0,298,,
G25_B560_C140_T128_W0_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,292209733714,1669769.906937,0.000312902,0.31290276,9,2436375,0,0,,
G25_B560_C140_T128_W125_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,292474274258,1671281.567188,0.000312619,0.312619742,9,32095779,0,125,,
G25_B560_C140_T128_W151_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,291839536827,1667654.496154,0.000313299,0.313299675,9,16731244,0,151,,
G25_B560_C140_T128_W155_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,284399349126,1625139.137862,0.000321495,0.321495926,9,3296985,0,155,,
G25_B560_C140_T128_W380_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,292560024986,1671771.571348,0.000312528,0.312528112,9,16179523,0,380,,
G25_B560_C140_T128_W500_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,292408644480,1670906.539885,0.000312689,0.312689908,9,7209972,0,500,,
G25_B560_C140_T128_W477_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,291707898840,1666902.279085,0.000313441,0.313441057,9,29113404,0,477,,
G25_B560_C140_T128_W288_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,291410438343,1665202.504817,0.000313761,0.313761005,9,27904398,0,288,,
G25_B560_C140_T128_W550_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,290936759698,1662495.769702,0.000314271,0.314271845,9,3023380,0,550,,
G25_B560_C140_T128_W141_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,292121039847,1669263.084839,0.000312997,0.312997763,9,22093069,0,141,,
G25_B560_C140_T128_W137_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,291701281508,1666864.46576,0.000313448,0.313448167,9,26748848,0,137,,
G25_B560_C140_T128_W254_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,292619683025,1672112.474428,0.000312464,0.312464395,9,20905599,0,254,,
G25_B560_C140_T128_W362_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,293230520031,1675602.971605,0.000311813,0.311813491,9,17968426,0,362,,
G25_B560_C140_T128_W145_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,292584656221,1671912.321262,0.000312501,0.312501801,9,33321236,0,145,,
G25_B560_C140_T128_W201_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,285061832134,1628924.755051,0.000320748,0.32074877,9,10294190,0,201,,
G25_B560_C140_T128_W43_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,285081688864,1629038.222079,0.000320726,0.320726429,9,33075954,0,43,,
G25_B560_C140_T128_W387_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,292038584177,1668791.909582,0.000313086,0.313086137,8,23530273,0,387,,
G25_B560_C140_T128_W436_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,284101659047,1623438.051697,0.000321832,0.321832799,9,13405644,0,436,,
G25_B560_C140_T128_W352_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,292785935904,1673062.490879,0.000312286,0.312286968,9,11326327,0,352,,
G25_B560_C140_T128_W208_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,291482386805,1665613.638885,0.000313683,0.313683558,9,26014790,0,208,,
G25_B560_C140_T128_W434_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,292329437147,1670453.926554,0.000312774,0.312774632,9,25820096,0,434,,
G25_B560_C140_T128_W312_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,283496112025,1619977.782999,0.00032252,0.322520233,9,7673001,0,312,,
G25_B560_C140_T128_W13_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,291244587604,1664254.786308,0.000313939,0.313939678,9,24380302,0,13,,
G25_B560_C140_T128_W548_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,293560165520,1677486.660114,0.000311463,0.311463348,9,16727542,0,548,,
G25_B560_C140_T128_W423_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,285929433935,1633882.479628,0.000319775,0.319775515,9,4489469,0,423,,
G25_B560_C140_T128_W171_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,286564593495,1637511.962828,0.000319066,0.319066745,9,28326031,0,171,,
G25_B560_C140_T128_W445_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,293746214967,1678549.799811,0.000311266,0.311266078,9,12296263,0,445,,
G25_B560_C140_T128_W67_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,286473477510,1636991.300057,0.000319168,0.319168228,9,20513844,0,67,,
G25_B560_C140_T128_W318_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,293377503798,1676442.878845,0.000311657,0.311657271,9,16415159,0,318,,
G25_B560_C140_T128_W164_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,293721396028,1678407.977302,0.000311292,0.311292379,8,3484699,0,164,,
G25_B560_C140_T128_W_regionrun_concurrent,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.15_56_01/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,run_concurrent,v11.1.6-srio-xmit-delay.,25,560,140,128,295898899403,1690850.85,,,,,,,,
0,concurrent_all_remote_remove_problems_T128,v2.0.0-99-g0b22d74,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522481369,33554432,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,load_edge_list_buffered,v11.1.6-srio-xmit-delay.,25,630,70,128,20011558224,114351.76,,,,,,,,
1,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,calculate_degrees,v11.1.6-srio-xmit-delay.,25,630,70,128,394201298,2252.57,,,,,,,,
2,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,count_local_edges,v11.1.6-srio-xmit-delay.,25,630,70,128,8796460,50.26,,,,,,,,
3,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,carve_edge_storage,v11.1.6-srio-xmit-delay.,25,630,70,128,12851363,73.43,,,,,,,,
4,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,fill_edge_blocks,v11.1.6-srio-xmit-delay.,25,630,70,128,1592773723,9101.56,,,,,,,,
5,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,sort_uniq_edge_blocks,v11.1.6-srio-xmit-delay.,25,630,70,128,2124,0.01,,,,,,,,
G25_B630_C70_T128_W_regionsort_edge_lists,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,sort_edge_lists,v11.1.6-srio-xmit-delay.,25,630,70,128,6647822518,37987.55,,,,,,,,
G25_B630_C70_T128_W598_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,69212698162,395501.132354,0.001321047,1.321047072,9,4296355,0,598,,
G25_B630_C70_T128_W616_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,69278969156,395879.823748,0.001319783,1.319783382,9,16773567,0,616,,
G25_B630_C70_T128_W147_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,68870458954,393545.479737,0.001327611,1.327611775,9,32435810,0,147,,
G25_B630_C70_T128_W127_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,69200381997,395430.754268,0.001321282,1.32128219,9,25423967,0,127,,
G25_B630_C70_T128_W499_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,69235548388,395631.705074,0.001320611,1.320611079,9,32081110,0,499,,
G25_B630_C70_T128_W371_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,69417408176,396670.903862,0.001317151,1.317151341,9,13153081,0,371,,
G25_B630_C70_T128_W167_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,69141383940,395093.622514,0.001322409,1.322409634,9,5260250,0,167,,
G25_B630_C70_T128_W275_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,62169990642,355257.089382,0.001470697,1.470697217,9,26924544,0,275,,
G25_B630_C70_T128_W407_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,69884591308,399340.521759,0.001308346,1.308346096,9,29796108,0,407,,
G25_B630_C70_T128_W603_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,67482999418,385617.139531,0.001354907,1.354907651,9,33291415,0,603,,
G25_B630_C70_T128_W283_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,69018264379,394390.082165,0.001324768,1.32476864,9,1995708,0,283,,
G25_B630_C70_T128_W0_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,70215001646,401228.580834,0.001302189,1.30218942,9,2436375,0,0,,
G25_B630_C70_T128_W92_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,70226769721,401295.826977,0.001301971,1.301971208,9,12780919,0,92,,
G25_B630_C70_T128_W373_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,69695991777,398262.810154,0.001311886,1.311886522,9,297685,0,373,,
G25_B630_C70_T128_W302_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,71342099160,407669.138057,0.001281616,1.281616792,9,12479348,0,302,,
G25_B630_C70_T128_W625_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,69932636905,399615.068028,0.001307447,1.307447228,8,3905464,0,625,,
G25_B630_C70_T128_W27_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,70335139538,401915.083074,0.001299965,1.299965179,9,1711530,0,27,,
G25_B630_C70_T128_W203_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,67797099856,387411.999177,0.00134863,1.348630435,8,720524,0,203,,
G25_B630_C70_T128_W95_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,68049752662,388855.729497,0.001343623,1.343623285,8,4850931,0,95,,
G25_B630_C70_T128_W329_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,72220425487,412688.14564,0.00126603,1.266030096,9,19969575,0,329,,
G25_B630_C70_T128_W426_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,71782498873,410185.707845,0.001273753,1.273753821,9,30700975,0,426,,
G25_B630_C70_T128_W513_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,68069088405,388966.219457,0.001343241,1.343241615,8,15807281,0,513,,
G25_B630_C70_T128_W556_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,67672295647,386698.832268,0.001351117,1.351117638,8,13360089,0,556,,
G25_B630_C70_T128_W265_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,72968567479,416963.242737,0.001253049,1.253049572,8,32446389,0,265,,
G25_B630_C70_T128_W10_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,72863992486,416365.671348,0.001254847,1.254847959,9,31264315,0,10,,
G25_B630_C70_T128_W285_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,65503735888,374307.062217,0.001395847,1.395847596,8,21668194,0,285,,
G25_B630_C70_T128_W242_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,72333484374,413334.196422,0.001264051,1.264051262,9,3542362,0,242,,
G25_B630_C70_T128_W337_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,71102926246,406302.435691,0.001285927,1.285927838,8,22109082,0,337,,
G25_B630_C70_T128_W522_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,72964600378,416940.573588,0.001253117,1.2531177,8,3923386,0,522,,
G25_B630_C70_T128_W209_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,72411661983,413780.925617,0.001262686,1.262686558,8,28551759,0,209,,
G25_B630_C70_T128_W24_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,72819179587,416109.597639,0.00125562,1.255620192,8,15747006,0,24,,
G25_B630_C70_T128_W367_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,71934052446,411051.728262,0.00127107,1.271070225,8,28383553,0,367,,
G25_B630_C70_T128_W430_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,70902969599,405159.826279,0.001289554,1.289554341,8,16679661,0,430,,
G25_B630_C70_T128_W216_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,71082881584,406187.894765,0.00128629,1.286290457,8,15533187,0,216,,
G25_B630_C70_T128_W538_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,71941704449,411095.453994,0.001270935,1.270935029,8,3357697,0,538,,
G25_B630_C70_T128_W623_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,69370423756,396402.421462,0.001318043,1.318043444,8,17263340,0,623,,
G25_B630_C70_T128_W586_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,73927270527,422441.545868,0.001236799,1.236799784,8,32679160,0,586,,
G25_B630_C70_T128_W353_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,72011386941,411493.639662,0.001269705,1.269705197,8,25965804,0,353,,
G25_B630_C70_T128_W276_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,69485774739,397061.569937,0.001315855,1.315855405,8,12843799,0,276,,
G25_B630_C70_T128_W172_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,74446972060,425411.268914,0.001228165,1.228165897,8,21226020,0,172,,
G25_B630_C70_T128_W286_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,74320820919,424690.405251,0.00123025,1.230250569,8,3669051,0,286,,
G25_B630_C70_T128_W263_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,73698464812,421134.08464,0.001240639,1.240639577,8,7443814,0,263,,
G25_B630_C70_T128_W479_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,73669005733,420965.747045,0.001241135,1.24113569,9,23081603,0,479,,
G25_B630_C70_T128_W490_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,73559177558,420338.157474,0.001242988,1.242988778,8,13331957,0,490,,
G25_B630_C70_T128_W571_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,75107999685,429188.569628,0.001217356,1.217356775,9,7968851,0,571,,
G25_B630_C70_T128_W168_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,72908689542,416621.083097,0.001254078,1.254078668,8,27726675,0,168,,
G25_B630_C70_T128_W183_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,68078800524,389021.717279,0.001343049,1.343049988,8,23776032,0,183,,
G25_B630_C70_T128_W492_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,72061175876,411778.147862,0.001268827,1.268827925,8,21201470,0,492,,
G25_B630_C70_T128_W81_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,69591528465,397665.876942,0.001313855,1.313855785,9,18867402,0,81,,
G25_B630_C70_T128_W555_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,73238857830,418507.759028,0.001248425,1.248425152,8,25018365,0,555,,
G25_B630_C70_T128_W7_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,71645788225,409404.504142,0.001276184,1.27618433,8,4815593,0,7,,
G25_B630_C70_T128_W411_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,73604568069,420597.531822,0.001242222,1.242222251,8,14965092,0,411,,
G25_B630_C70_T128_W282_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,69658397098,398047.983417,0.001312594,1.312594548,9,10596702,0,282,,
G25_B630_C70_T128_W199_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,73080300170,417601.715257,0.001251133,1.251133781,9,21569046,0,199,,
G25_B630_C70_T128_W148_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,74127651845,423586.581971,0.001233456,1.233456476,9,14856288,0,148,,
G25_B630_C70_T128_W425_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,74561061033,426063.205902,0.001226286,1.22628663,8,20753625,0,425,,
G25_B630_C70_T128_W280_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,75040921130,428805.263599,0.001218444,1.218444961,9,33455154,0,280,,
G25_B630_C70_T128_W72_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,75091740695,429095.661114,0.00121762,1.217620359,8,22438039,0,72,,
G25_B630_C70_T128_W139_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,75090714017,429089.794382,0.001217637,1.217637007,9,23505031,0,139,,
G25_B630_C70_T128_W494_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,73806454517,421751.168668,0.001238824,1.238824339,9,11333532,0,494,,
G25_B630_C70_T128_W427_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,76536915977,437353.805582,0.001194629,1.194629168,8,26575044,0,427,,
G25_B630_C70_T128_W54_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,76468142514,436960.814365,0.001195703,1.195703586,8,12393550,0,54,,
G25_B630_C70_T128_W146_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,76585986456,437634.208319,0.001193863,1.19386374,9,1887365,0,146,,
G25_B630_C70_T128_W206_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,74793040547,427388.803125,0.001222483,1.222483156,9,4793688,0,206,,
G25_B630_C70_T128_W264_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,77072922968,440416.702674,0.001186321,1.186321067,8,31876868,0,264,,
G25_B630_C70_T128_W534_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,76565118170,437514.960971,0.001194189,1.194189135,9,4581928,0,534,,
G25_B630_C70_T128_W497_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,73431033886,419605.90792,0.001245157,1.245157904,9,18089832,0,497,,
G25_B630_C70_T128_W86_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,73545899038,420262.280217,0.001243213,1.243213197,9,23844287,0,86,,
G25_B630_C70_T128_W170_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,78414854387,448084.882211,0.001166019,1.166019282,9,1191097,0,170,,
G25_B630_C70_T128_W582_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,76981773034,439895.845908,0.001187725,1.187725726,9,3050528,0,582,,
G25_B630_C70_T128_W515_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,80661055555,460920.317457,0.001133548,1.13354867,9,17814268,0,515,,
G25_B630_C70_T128_W594_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,80377090322,459297.658982,0.001137553,1.137553398,9,15768702,0,594,,
G25_B630_C70_T128_W372_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,79241838909,452810.508051,0.00115385,1.153850459,9,6146054,0,372,,
G25_B630_C70_T128_W68_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,80507297210,460041.698342,0.001135713,1.135713599,9,6261029,0,68,,
G25_B630_C70_T128_W527_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,81808972084,467479.84048,0.001117643,1.117643089,9,24476496,0,527,,
G25_B630_C70_T128_W402_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,82803324792,473161.855954,0.001104221,1.10422175,9,26256022,0,402,,
G25_B630_C70_T128_W549_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,82351162640,470578.072228,0.001110284,1.110284655,9,13168191,0,549,,
G25_B630_C70_T128_W432_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,81392670905,465100.976599,0.001123359,1.123359526,9,25920342,0,432,,
G25_B630_C70_T128_W106_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,78923011147,450988.635125,0.001158511,1.158511705,9,17136218,0,106,,
G25_B630_C70_T128_W314_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,84893850736,485107.718491,0.00107703,1.077030096,9,25330175,0,314,,
G25_B630_C70_T128_W297_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,85283164914,487332.370937,0.001072113,1.072113498,8,8709916,0,297,,
G25_B630_C70_T128_W552_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,84188315414,481076.08808,0.001086056,1.086056085,9,8579643,0,552,,
G25_B630_C70_T128_W126_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,83952312821,479727.501834,0.001089109,1.089109152,9,29935912,0,126,,
G25_B630_C70_T128_W599_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,86263677127,492935.297868,0.001059927,1.059927368,9,28407945,0,599,,
G25_B630_C70_T128_W335_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,85237881706,487073.609748,0.001072683,1.072683065,9,19105153,0,335,,
G25_B630_C70_T128_W41_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,85140556285,486517.464485,0.001073909,1.073909265,9,13002532,0,41,,
G25_B630_C70_T128_W64_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,86880368134,496459.246479,0.001052403,1.052403831,9,16033197,0,64,,
G25_B630_C70_T128_W583_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,94439366884,539653.525051,0.000968168,0.968168628,9,25471054,0,583,,
G25_B630_C70_T128_W376_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,95697953716,546845.449805,0.000955435,0.955435604,9,11873182,0,376,,
G25_B630_C70_T128_W380_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,95779645841,547312.261948,0.00095462,0.954620697,9,16179523,0,380,,
G25_B630_C70_T128_W169_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,92814864385,530370.653628,0.000985114,0.985114107,9,4428440,0,169,,
G25_B630_C70_T128_W130_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,95807450634,547471.146479,0.000954343,0.954343651,8,32997146,0,130,,
G25_B630_C70_T128_W606_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,96077823000,549016.131428,0.000951658,0.951658035,9,16680536,0,606,,
G25_B630_C70_T128_W588_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,93253520618,532877.260674,0.00098048,0.980480218,9,7421158,0,588,,
G25_B630_C70_T128_W564_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,95955360528,548316.345874,0.000952872,0.952872583,9,11814687,0,564,,
G25_B630_C70_T128_W43_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98084383348,560482.19056,0.000932189,0.9321895,9,33075954,0,43,,
G25_B630_C70_T128_W274_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,100120614044,572117.794537,0.00091323,0.913230838,9,27116891,0,274,,
G25_B630_C70_T128_W144_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,100590494711,574802.826919,0.000908964,0.908964932,9,31372534,0,144,,
G25_B630_C70_T128_W431_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107125165641,612143.803662,0.000853517,0.853517768,8,7242216,0,431,,
G25_B630_C70_T128_W97_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106189305088,606796.029074,0.000861039,0.861039934,9,18285615,0,97,,
G25_B630_C70_T128_W472_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,104909746218,599484.264102,0.000871541,0.87154183,9,2259526,0,472,,
G25_B630_C70_T128_W76_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,104684375739,598196.432794,0.000873418,0.873418135,9,13411812,0,76,,
G25_B630_C70_T128_W512_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105196086787,601120.495925,0.000869169,0.86916952,9,18185712,0,512,,
G25_B630_C70_T128_W89_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105943520950,605391.548285,0.000863037,0.863037507,9,5870818,0,89,,
G25_B630_C70_T128_W351_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,104207313419,595470.362394,0.000877416,0.877416654,9,21141345,0,351,,
G25_B630_C70_T128_W441_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105033956607,600194.037754,0.000870511,0.870511168,9,28871666,0,441,,
G25_B630_C70_T128_W576_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106112715190,606358.372514,0.000861661,0.861661414,9,1990686,0,576,,
G25_B630_C70_T128_W439_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105540388483,603087.934188,0.000866334,0.86633405,9,28543673,0,439,,
G25_B630_C70_T128_W516_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,103925017327,593857.241868,0.0008798,0.879800019,9,5558922,0,516,,
G25_B630_C70_T128_W524_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105430173177,602458.132439,0.000867239,0.867239704,9,8547055,0,524,,
G25_B630_C70_T128_W624_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106563135883,608932.205045,0.000858019,0.858019347,9,28630909,0,624,,
G25_B630_C70_T128_W620_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107431939153,613896.795159,0.00085108,0.851080535,9,2569569,0,620,,
G25_B630_C70_T128_W403_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,104772416272,598699.521554,0.000872684,0.872684199,9,6487647,0,403,,
G25_B630_C70_T128_W163_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,104348019196,596274.395405,0.000876233,0.876233521,9,2994292,0,163,,
G25_B630_C70_T128_W440_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105167348520,600956.277257,0.000869407,0.869407031,9,1361551,0,440,,
G25_B630_C70_T128_W251_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105940845096,605376.257691,0.000863059,0.863059306,9,3951171,0,251,,
G25_B630_C70_T128_W67_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107436845866,613924.833519,0.000851041,0.851041665,9,20513844,0,67,,
G25_B630_C70_T128_W311_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107616446819,614951.124679,0.000849621,0.849621363,8,6328392,0,311,,
G25_B630_C70_T128_W30_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105579072240,603308.984228,0.000866016,0.866016629,9,22552777,0,30,,
G25_B630_C70_T128_W19_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106830449544,610459.711679,0.000855872,0.85587239,8,16654511,0,19,,
G25_B630_C70_T128_W185_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107502838860,614301.936342,0.000850519,0.850519235,9,18854589,0,185,,
G25_B630_C70_T128_W357_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106536720549,608781.26028,0.000858232,0.858232089,9,27854224,0,357,,
G25_B630_C70_T128_W348_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105431042174,602463.098137,0.000867232,0.867232556,9,17890018,0,348,,
G25_B630_C70_T128_W390_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106102323488,606298.991359,0.000861745,0.861745806,9,29311257,0,390,,
G25_B630_C70_T128_W166_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107739130594,615652.174822,0.000848653,0.848653889,9,4432605,0,166,,
G25_B630_C70_T128_W368_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107535692952,614489.674011,0.000850259,0.850259386,9,8236910,0,368,,
G25_B630_C70_T128_W78_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,104145333707,595116.192611,0.000877938,0.877938828,9,7832177,0,78,,
G25_B630_C70_T128_W31_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107756847394,615753.413679,0.000848514,0.848514358,9,29260374,0,31,,
G25_B630_C70_T128_W112_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107204534574,612597.340422,0.000852885,0.852885865,9,15687179,0,112,,
G25_B630_C70_T128_W477_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105518408136,602962.332205,0.000866514,0.866514515,9,29113404,0,477,,
G25_B630_C70_T128_W331_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,108243249607,618532.854897,0.000844701,0.844701471,9,30188461,0,331,,
G25_B630_C70_T128_W125_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107904244544,616595.683108,0.000847355,0.847355288,9,32095779,0,125,,
G25_B630_C70_T128_W217_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,108590529425,620517.310999,0.000842,0.842000059,9,19253256,0,217,,
G25_B630_C70_T128_W258_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106822727604,610415.586308,0.000855934,0.855934259,9,7407159,0,258,,
G25_B630_C70_T128_W137_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107836464810,616208.370342,0.000847887,0.847887886,9,26748848,0,137,,
G25_B630_C70_T128_W313_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106441028564,608234.448937,0.000859003,0.859003652,9,3242166,0,313,,
G25_B630_C70_T128_W56_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106919664416,610969.510948,0.000855158,0.855158242,9,13857725,0,56,,
G25_B630_C70_T128_W482_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107992779659,617101.598051,0.00084666,0.846660606,9,21562516,0,482,,
G25_B630_C70_T128_W592_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,108949874648,622570.712274,0.000839222,0.839222923,9,23991634,0,592,,
G25_B630_C70_T128_W454_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107914964432,616656.939611,0.000847271,0.847271115,8,10772356,0,454,,
G25_B630_C70_T128_W96_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,108701727561,621152.728919,0.000841138,0.841138722,8,15100856,0,96,,
G25_B630_C70_T128_W562_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,108526412814,620150.930365,0.000842497,0.842497507,9,21594605,0,562,,
G25_B630_C70_T128_W235_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,109073568778,623277.535874,0.000838271,0.838271208,9,28114917,0,235,,
G25_B630_C70_T128_W155_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107118592438,612106.242502,0.00085357,0.853570143,9,3296985,0,155,,
G25_B630_C70_T128_W223_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,110521926935,631553.868199,0.000827285,0.827285904,9,8116238,0,223,,
G25_B630_C70_T128_W138_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,103380778109,590747.30348,0.000884431,0.884431651,9,14633457,0,138,,
G25_B630_C70_T128_W117_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,110083164811,629046.656062,0.000830583,0.830583245,9,21369661,0,117,,
G25_B630_C70_T128_W234_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,110337594185,630500.538199,0.000828667,0.828667988,9,17266079,0,234,,
G25_B630_C70_T128_W35_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,110276842412,630153.385211,0.000829124,0.829124504,9,16332782,0,35,,
G25_B630_C70_T128_W23_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,110524455151,631568.315148,0.000827266,0.82726698,9,22700971,0,23,,
G25_B630_C70_T128_W233_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,110144272770,629395.844399,0.000830122,0.830122438,9,28540630,0,233,,
G25_B630_C70_T128_W542_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,109954956328,628314.036159,0.000831551,0.831551712,8,12768356,0,542,,
G25_B630_C70_T128_W434_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,112103694093,640592.537674,0.000815613,0.815613018,9,25820096,0,434,,
G25_B630_C70_T128_W202_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,113434586463,648197.636931,0.000806043,0.806043686,9,10864535,0,202,,
G25_B630_C70_T128_W108_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,114789154290,655938.024514,0.000796531,0.796531979,9,9213199,0,108,,
G25_B630_C70_T128_W610_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,114663217653,655218.386588,0.000797406,0.797406824,9,26820144,0,610,,
G25_B630_C70_T128_W231_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,112831365930,644750.662457,0.000810352,0.810352968,9,11623056,0,231,,
G25_B630_C70_T128_W547_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,112006418004,640036.674308,0.000816321,0.816321367,9,23037770,0,547,,
G25_B630_C70_T128_W475_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,110813355924,633219.176708,0.00082511,0.825110218,8,18820977,0,475,,
G25_B630_C70_T128_W136_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,112767212048,644384.068845,0.000810813,0.810813982,9,3770674,0,136,,
G25_B630_C70_T128_W135_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,109960820591,628347.546234,0.000831507,0.831507365,9,12784789,0,135,,
G25_B630_C70_T128_W278_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,114746178220,655692.446971,0.00079683,0.796830305,9,1171044,0,278,,
G25_B630_C70_T128_W25_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,117894699218,673683.995531,0.000775549,0.775549985,8,23715431,0,25,,
G25_B630_C70_T128_W88_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,116586521656,666208.695177,0.000784252,0.784252167,8,31333637,0,88,,
G25_B630_C70_T128_W626_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,118835414574,679059.511851,0.00076941,0.769410639,9,2223526,0,626,,
G25_B630_C70_T128_W114_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119070369715,680402.112657,0.000767892,0.767892402,8,17990228,0,114,,
G25_B630_C70_T128_W520_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,112573189251,643275.367148,0.000812211,0.812211441,8,24171575,0,520,,
G25_B630_C70_T128_W468_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119136573360,680780.419199,0.000767465,0.767465688,9,16291223,0,468,,
G25_B630_C70_T128_W11_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,121030936591,691605.351948,0.000755453,0.755453397,9,4310368,0,11,,
G25_B630_C70_T128_W531_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,121192739797,692529.941697,0.000754444,0.754444799,9,8921645,0,531,,
G25_B630_C70_T128_W194_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,120392277712,687955.872639,0.00075946,0.759460938,9,16823166,0,194,,
G25_B630_C70_T128_W3_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,115538053623,660217.449274,0.000791368,0.791368985,9,32929173,0,3,,
G25_B630_C70_T128_W627_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119827567169,684728.955251,0.00076304,0.763040045,9,8003631,0,627,,
G25_B630_C70_T128_W110_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,120549260059,688852.914622,0.000758471,0.758471949,9,27610325,0,110,,
G25_B630_C70_T128_W436_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,121877454853,696442.599159,0.000750206,0.750206282,9,13405644,0,436,,
G25_B630_C70_T128_W230_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119857652861,684900.873491,0.000762848,0.762848513,9,12039723,0,230,,
G25_B630_C70_T128_W326_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,121856604873,696323.456417,0.000750334,0.750334644,9,796469,0,326,,
G25_B630_C70_T128_W121_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,121851440537,696293.945925,0.000750366,0.750366445,9,31550468,0,121,,
G25_B630_C70_T128_W151_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,123062916791,703216.667377,0.000742979,0.742979564,9,16731244,0,151,,
G25_B630_C70_T128_W415_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,124433320652,711047.546582,0.000734797,0.734797012,8,29086814,0,415,,
G25_B630_C70_T128_W175_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,124262074823,710068.998988,0.000735809,0.735809637,8,10893707,0,175,,
G25_B630_C70_T128_W224_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,124574159966,711852.342662,0.000733966,0.733966275,9,1698935,0,224,,
G25_B630_C70_T128_W369_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,126561158554,723206.620308,0.000722443,0.722443072,9,30580826,0,369,,
G25_B630_C70_T128_W193_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,128060044008,731771.680045,0.000713987,0.7139872,8,10827665,0,193,,
G25_B630_C70_T128_W82_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,131168494689,749534.255365,0.000697067,0.697067024,8,11365763,0,82,,
G25_B630_C70_T128_W489_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,132420693298,756689.675988,0.000690475,0.690475408,8,17803942,0,489,,
G25_B630_C70_T128_W612_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,132588184393,757646.767959,0.000689603,0.68960317,8,7680263,0,612,,
G25_B630_C70_T128_W58_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,133523548140,762991.703657,0.002739119,2.739119529,,,0,58,15802544,4
G25_B630_C70_T128_W344_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,132276842597,755867.671982,0.000691226,0.691226298,8,18537357,0,344,,
G25_B630_C70_T128_W526_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,133008118810,760046.3932,0.000687425,0.687425948,8,3529682,0,526,,
G25_B630_C70_T128_W84_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,132414185219,756652.486965,0.000690509,0.690509344,9,10269289,0,84,,
G25_B630_C70_T128_W141_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,134523143952,768703.679725,0.000679684,0.679684027,9,22093069,0,141,,
G25_B630_C70_T128_W80_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,129169539408,738111.653759,0.000707854,0.707854442,9,22797709,0,80,,
G25_B630_C70_T128_W197_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,133453531034,762591.605908,0.000685131,0.685131607,8,24725923,0,197,,
G25_B630_C70_T128_W438_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,135080067468,771886.099817,0.000676881,0.676881748,9,25782746,0,438,,
G25_B630_C70_T128_W152_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,129632133436,740755.048205,0.000705328,0.705328454,9,10879741,0,152,,
G25_B630_C70_T128_W519_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,135769078019,775823.302965,0.000673446,0.673446661,8,31919231,0,519,,
G25_B630_C70_T128_W179_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,136103587565,777734.786085,0.000671791,0.671791492,8,22086984,0,179,,
G25_B630_C70_T128_W498_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,138210613182,789774.932468,0.00066155,0.661550008,9,28960073,0,498,,
G25_B630_C70_T128_W517_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,136862750558,782072.860331,0.000668065,0.668065137,9,28145731,0,517,,
G25_B630_C70_T128_W46_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,140825990273,804719.944417,0.000649263,0.649263904,9,20962765,0,46,,
G25_B630_C70_T128_W133_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,138767855451,792959.174005,0.000658893,0.658893458,8,20481743,0,133,,
G25_B630_C70_T128_W575_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,140963051212,805503.149782,0.000648632,0.648632613,9,8288945,0,575,,
G25_B630_C70_T128_W156_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,140989757033,805655.754474,0.000648509,0.648509751,8,33135275,0,156,,
G25_B630_C70_T128_W404_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,143323830068,818993.314674,0.000637948,0.637948568,9,14866356,0,404,,
G25_B630_C70_T128_W460_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,143230214950,818458.371142,0.000638365,0.638365531,8,11368355,0,460,,
G25_B630_C70_T128_W340_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,143506571957,820037.554039,0.000637136,0.637136202,9,30049045,0,340,,
G25_B630_C70_T128_W4_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,144696209990,826835.485657,0.000631897,0.631897907,8,32080263,0,4,,
G25_B630_C70_T128_W506_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,146344649384,836255.139337,0.00062478,0.624780151,8,1117720,0,506,,
G25_B630_C70_T128_W416_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,145929278398,833881.590845,0.000626558,0.626558517,9,29681411,0,416,,
G25_B630_C70_T128_W339_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,146477112875,837012.073571,0.000624215,0.624215145,8,5872612,0,339,,
G25_B630_C70_T128_W385_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,145368170836,830675.261919,0.000628976,0.628976974,8,10110882,0,385,,
G25_B630_C70_T128_W34_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,148689284247,849653.05284,0.000614928,0.614928188,9,16135451,0,34,,
G25_B630_C70_T128_W190_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,147150075803,840857.576017,0.00062136,0.621360415,8,23361903,0,190,,
G25_B630_C70_T128_W256_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,147458427700,842619.586857,0.000620061,0.620061082,9,14152645,0,256,,
G25_B630_C70_T128_W59_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,148946057369,851120.327822,0.000613868,0.613868093,8,5550703,0,59,,
G25_B630_C70_T128_W417_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,144973280776,828418.747291,0.00063069,0.630690233,9,18725622,0,417,,
G25_B630_C70_T128_W236_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,149607742910,854901.388057,0.000611153,0.611153076,8,10786370,0,236,,
G25_B630_C70_T128_W617_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,149204386712,852596.495497,0.000612805,0.612805255,9,1458068,0,617,,
G25_B630_C70_T128_W523_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,148465245927,848372.833868,0.000615856,0.615856133,8,32993305,0,523,,
G25_B630_C70_T128_W150_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,148934358776,851053.47872,0.000613916,0.613916312,8,28894862,0,150,,
G25_B630_C70_T128_W378_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,145957783130,834044.475028,0.000626436,0.626436153,8,3054413,0,378,,
G25_B630_C70_T128_W261_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,151516863623,865810.649274,0.000603452,0.603452514,8,15110579,0,261,,
G25_B630_C70_T128_W94_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,148822024146,850411.566548,0.000614379,0.614379711,9,30867450,0,94,,
G25_B630_C70_T128_W356_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,146014092416,834366.242377,0.000626194,0.626194573,9,14904338,0,356,,
G25_B630_C70_T128_W462_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,151200500520,864002.860114,0.000604715,0.604715142,8,22907273,0,462,,
G25_B630_C70_T128_W266_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,146982749638,839901.426502,0.000622067,0.622067776,9,2291154,0,266,,
G25_B630_C70_T128_W455_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,149756975095,855754.143399,0.000610544,0.610544064,9,1787445,0,455,,
G25_B630_C70_T128_W328_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,152638328261,872219.018634,0.000599018,0.599018826,8,29294443,0,328,,
G25_B630_C70_T128_W546_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,152742960335,872816.916199,0.000598608,0.598608486,9,21372295,0,546,,
G25_B630_C70_T128_W307_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,151113585049,863506.200279,0.000605062,0.605062954,9,32923032,0,307,,
G25_B630_C70_T128_W73_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,147395923805,842262.421742,0.000620324,0.620324021,8,32821779,0,73,,
G25_B630_C70_T128_W18_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,147832886863,844759.353502,0.00061849,0.618490474,8,4866086,0,18,,
G25_B630_C70_T128_W590_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,154232626346,881329.293405,0.000592826,0.592826786,9,4676228,0,590,,
G25_B630_C70_T128_W397_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,153706603267,878323.447239,0.000594855,0.59485559,9,32656913,0,397,,
G25_B630_C70_T128_W607_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,152436757229,871067.184165,0.00059981,0.599810924,8,24215375,0,607,,
G25_B630_C70_T128_W239_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,151286045093,864491.686245,0.000604373,0.604373207,9,11356737,0,239,,
G25_B630_C70_T128_W461_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,154378347581,882161.986177,0.000592267,0.592267203,8,11986088,0,461,,
G25_B630_C70_T128_W177_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,148693859014,849679.194365,0.000614909,0.614909269,9,21824266,0,177,,
G25_B630_C70_T128_W47_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,153651348204,878007.704022,0.000595069,0.595069508,9,26456074,0,47,,
G25_B630_C70_T128_W44_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,153350015481,876285.802748,0.000596238,0.596238819,9,6411294,0,44,,
G25_B630_C70_T128_W122_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,155032384484,885899.339908,0.000589768,0.589768599,9,25819317,0,122,,
G25_B630_C70_T128_W165_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,155371333589,887836.191937,0.000588481,0.588481994,9,30644974,0,165,,
G25_B630_C70_T128_W119_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,155816732195,890381.326828,0.000586799,0.586799832,8,17309304,0,119,,
G25_B630_C70_T128_W343_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,153976402108,879865.154902,0.000593813,0.593813279,9,17129788,0,343,,
G25_B630_C70_T128_W554_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,156995358809,897116.336051,0.000582394,0.582394492,9,26484076,0,554,,
G25_B630_C70_T128_W22_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,150899453913,862282.593788,0.002423712,2.423712934,,,0,22,15802544,4
G25_B630_C70_T128_W50_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,156228267086,892732.954777,0.002341042,2.34104215,,,0,50,15802544,4
G25_B630_C70_T128_W32_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,154414467000,882368.382857,0.00236854,2.368540755,,,0,32,15802544,4
G25_B630_C70_T128_W2_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,155027482737,885871.329925,0.002359174,2.359174978,,,0,2,15802544,4
G25_B630_C70_T128_W56_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,155975070912,891286.119497,0.002344842,2.344842391,,,0,56,15802544,4
G25_B630_C70_T128_W38_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,157075635137,897575.057925,0.002328413,2.328413047,,,0,38,15802544,4
G25_B630_C70_T128_W1_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,154746659252,884266.624297,0.002363456,2.363456245,,,0,1,15802544,4
G25_B630_C70_T128_W15_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,157874041475,902137.379857,0.002316637,2.316637712,,,0,15,15802544,4
G25_B630_C70_T128_W47_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,151403953527,865165.448725,0.002415636,2.415636776,,,0,47,15802544,4
G25_B630_C70_T128_W16_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,157533487173,900191.355274,0.002321645,2.321645796,,,0,16,15802544,4
G25_B630_C70_T128_W67_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,155121999845,886411.427685,0.002357737,2.357737514,,,0,67,15802544,4
G25_B630_C70_T128_W12_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,152110158421,869200.905262,0.002404421,2.404421651,,,0,12,15802544,4
G25_B630_C70_T128_W41_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,156419472476,893825.557005,0.00233818,2.338180486,,,0,41,15802544,4
G25_B630_C70_T128_W68_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,155095717709,886261.244051,0.002358137,2.35813705,,,0,68,15802544,4
G25_B630_C70_T128_W33_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,157519288550,900110.220285,0.002321855,2.321855067,,,0,33,15802544,4
G25_B630_C70_T128_W25_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,157904129323,902309.310417,0.002316196,2.316196288,,,0,25,15802544,4
G25_B630_C70_T128_W30_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,155255005292,887171.458811,0.002355717,2.355717663,,,0,30,15802544,4
G25_B630_C70_T128_W64_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,158152140058,903726.514617,0.002312564,2.31256408,,,0,64,15802544,4
G25_B630_C70_T128_W18_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,158059347024,903196.268708,0.002313921,2.313921733,,,0,18,15802544,4
G25_B630_C70_T128_W29_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,155797160186,890269.486777,0.00234752,2.347520056,,,0,29,15802544,4
G25_B630_C70_T128_W10_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,154552517539,883157.243079,0.002366425,2.366425109,,,0,10,15802544,4
G25_B630_C70_T128_W46_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,156767774806,895815.856034,0.002332985,2.332985581,,,0,46,15802544,4
G25_B630_C70_T128_W23_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,155586086945,889063.353971,0.002350704,2.35070478,,,0,23,15802544,4
G25_B630_C70_T128_W39_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,157616179950,900663.885428,0.002320427,2.320427753,,,0,39,15802544,4
G25_B630_C70_T128_W45_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,155233565787,887048.947354,0.002356043,2.356043014,,,0,45,15802544,4
G25_B630_C70_T128_W66_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,151834879035,867627.8802,0.00240878,2.408780911,,,0,66,15802544,4
G25_B630_C70_T128_W503_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,156431200268,893892.57296,0.000584494,0.584494858,9,5313947,0,503,,
G25_B630_C70_T128_W595_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,157680898438,901033.70536,0.000579862,0.579862451,9,28775388,0,595,,
G25_B630_C70_T128_W608_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,157012152355,897212.299171,0.000582332,0.582332201,9,770325,0,608,,
G25_B630_C70_T128_W532_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,157429057094,899594.611965,0.00058079,0.580790064,8,18044138,0,532,,
G25_B630_C70_T128_W392_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,156915877631,896662.157891,0.000582689,0.582689487,8,16212484,0,392,,
G25_B630_C70_T128_W487_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,157346103439,899120.591079,0.000581096,0.58109626,9,31721971,0,487,,
G25_B630_C70_T128_W20_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,159495100273,911400.572988,0.000573266,0.573266715,9,12423108,0,20,,
G25_B630_C70_T128_W420_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,154126262237,880721.498497,0.000593235,0.593235902,8,26367074,0,420,,
G25_B630_C70_T128_W362_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,158213853966,904079.16552,0.000577909,0.577909139,9,17968426,0,362,,
G25_B630_C70_T128_W467_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,160176022356,915291.556319,0.000570829,0.570829709,9,11548635,0,467,,
G25_B630_C70_T128_W4_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,158949576258,908283.292902,0.002300962,2.300962147,,,0,4,15802544,4
G25_B630_C70_T128_W14_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,159950795377,914004.545011,0.002286559,2.286559172,,,0,14,15802544,4
G25_B630_C70_T128_W19_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,159374781884,910713.039337,0.002294823,2.294823271,,,0,19,15802544,4
G25_B630_C70_T128_W20_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,158790975261,907377.001491,0.00230326,2.303260356,,,0,20,15802544,4
G25_B630_C70_T128_W26_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,158793741936,907392.811062,0.00230322,2.303220226,,,0,26,15802544,4
G25_B630_C70_T128_W61_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,158516193694,905806.821108,0.002307252,2.307252967,,,0,61,15802544,4
G25_B630_C70_T128_W13_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,159869460658,913539.775188,0.002287722,2.287722475,,,0,13,15802544,4
G25_B630_C70_T128_W48_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,160600314752,917716.084297,0.002277311,2.27731159,,,0,48,15802544,4
G25_B630_C70_T128_W63_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,158385617852,905060.67344,0.002309155,2.309155106,,,0,63,15802544,4
G25_B630_C70_T128_W51_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,160532000940,917325.719657,0.00227828,2.278280692,,,0,51,15802544,4
G25_B630_C70_T128_W5_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,158192154460,903955.168342,0.002311979,2.311979121,,,0,5,15802544,4
G25_B630_C70_T128_W21_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,160180824910,915318.999485,0.002283275,2.283275532,,,0,21,15802544,4
G25_B630_C70_T128_W65_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,159726243416,912721.390948,0.002289773,2.289773743,,,0,65,15802544,4
G25_B630_C70_T128_W44_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,161170147248,920972.269988,0.002269259,2.269259937,,,0,44,15802544,4
G25_B630_C70_T128_W43_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,158690494167,906802.823811,0.002304718,2.304718755,,,0,43,15802544,4
G25_B630_C70_T128_W40_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,158880817016,907890.382948,0.002301957,2.30195794,,,0,40,15802544,4
G25_B630_C70_T128_W31_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,158122915004,903559.514308,0.002312991,2.312991499,,,0,31,15802544,4
G25_B630_C70_T128_W544_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,160496321702,917121.838297,0.00056969,0.569690515,8,23374000,0,544,,
G25_B630_C70_T128_W0_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,160300494407,916002.825182,0.00228157,2.281570993,,,0,0,15802544,4
G25_B630_C70_T128_W437_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,158775064852,907286.084868,0.000575866,0.575866445,9,598237,0,437,,
G25_B630_C70_T128_W158_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,158348744625,904849.969285,0.000577416,0.577416843,8,24022044,0,158,,
G25_B630_C70_T128_W27_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,160904841682,919456.238182,0.002273001,2.273001573,,,0,27,15802544,4
G25_B630_C70_T128_W3_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,159741237097,912807.069125,0.002289558,2.289558819,,,0,3,15802544,4
G25_B630_C70_T128_W28_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,161005665527,920032.374439,0.002271578,2.27157819,,,0,28,15802544,4
G25_B630_C70_T128_W17_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,161307887207,921759.355468,0.002267322,2.267322228,,,0,17,15802544,4
G25_B630_C70_T128_W54_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,161240584869,921374.770679,0.002268268,2.268268616,,,0,54,15802544,4
G25_B630_C70_T128_W7_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,159023062940,908703.2168,0.002299898,2.299898841,,,0,7,15802544,4
G25_B630_C70_T128_W350_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,158789783575,907370.191857,0.000575813,0.575813066,9,13799648,0,350,,
G25_B630_C70_T128_W35_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,161241461926,921379.782434,0.002268256,2.268256278,,,0,35,15802544,4
G25_B630_C70_T128_W37_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,159448648031,911135.131605,0.00229376,2.293760171,,,0,37,15802544,4
G25_B630_C70_T128_W262_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,159393335383,910819.059331,0.000573632,0.573632718,8,14881305,0,262,,
G25_B630_C70_T128_W11_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,158306493614,904608.534937,0.002310309,2.310309261,,,0,11,15802544,4
G25_B630_C70_T128_W53_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,161746310122,924264.629268,0.002261176,2.261176517,,,0,53,15802544,4
G25_B630_C70_T128_W332_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,160069150963,914680.862645,0.00057121,0.571210828,9,9558440,0,332,,
G25_B630_C70_T128_W62_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,161117312027,920670.354439,0.002270004,2.270004096,,,0,62,15802544,4
G25_B630_C70_T128_W57_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,160494389599,917110.797708,0.002278814,2.2788146,,,0,57,15802544,4
G25_B630_C70_T128_W191_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,160300433947,916002.479697,0.000570386,0.570386679,8,25479275,0,191,,
G25_B630_C70_T128_W226_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,160709293150,918338.817999,0.000568935,0.568935563,9,29996728,0,226,,
G25_B630_C70_T128_W69_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,159302037833,910297.359045,0.002295871,2.295871184,,,0,69,15802544,4
G25_B630_C70_T128_W90_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,160533053326,917331.733291,0.00056956,0.569560164,9,33077984,0,90,,
G25_B630_C70_T128_W577_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,159246926559,909982.437479,0.00057416,0.574160106,8,9558477,0,577,,
G25_B630_C70_T128_W247_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,159505583670,911460.478114,0.000573229,0.573229037,9,4647893,0,247,,
G25_B630_C70_T128_W60_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,159912737098,913787.069131,0.002287103,2.287103359,,,0,60,15802544,4
G25_B630_C70_T128_W8_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,160288580910,915934.748057,0.00228174,2.281740572,,,0,8,15802544,4
G25_B630_C70_T128_W52_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,159502346281,911441.978748,0.002292987,2.292987951,,,0,52,15802544,4
G25_B630_C70_T128_W55_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,159358927549,910622.443137,0.002295051,2.295051579,,,0,55,15802544,4
G25_B630_C70_T128_W120_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,158472460105,905556.914885,0.000576966,0.576966068,8,17110511,0,120,,
G25_B630_C70_T128_W24_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,158803192726,907446.815577,0.002303083,2.303083156,,,0,24,15802544,4
G25_B630_C70_T128_W570_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,159448398151,911133.703719,0.000573434,0.573434624,9,5627869,0,570,,
G25_B630_C70_T128_W42_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,160274988182,915857.075325,0.002281934,2.281934083,,,0,42,15802544,4
G25_B630_C70_T128_W59_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,155660930764,889491.032937,0.002349574,2.34957453,,,0,59,15802544,4
G25_B630_C70_T128_W429_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,160613208008,917789.760045,0.000569275,0.569275923,9,11274411,0,429,,
G25_B630_C70_T128_W558_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,160460983380,916919.905028,0.000569815,0.569815978,9,2267282,0,558,,
G25_B630_C70_T128_W9_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,160698463774,918276.935851,0.00227592,2.275920688,,,0,9,15802544,4
G25_B630_C70_T128_W412_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,155628033534,889303.048765,0.000587511,0.587511325,9,28332693,0,412,,
G25_B630_C70_T128_W49_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,158577125461,906155.002634,0.002306366,2.306366427,,,0,49,15802544,4
G25_B630_C70_T128_W1_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,158886140458,907920.802617,0.000575463,0.575463863,8,7825043,0,1,,
G25_B630_C70_T128_W184_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,158357567275,904900.384428,0.000577384,0.577384673,8,11965111,0,184,,
G25_B630_C70_T128_W6_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,161511182532,922921.043039,0.002264468,2.264468333,,,0,6,15802544,4
G25_B630_C70_T128_W34_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,161510795210,922918.829771,0.002264473,2.264473763,,,0,34,15802544,4
G25_B630_C70_T128_W578_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,160141115813,915092.09036,0.000570954,0.570954135,8,16841738,0,578,,
G25_B630_C70_T128_W383_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,157496635855,899980.776314,0.00058054,0.580540859,8,28640639,0,383,,
G25_B630_C70_T128_W36_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,160188934817,915365.341811,0.002283159,2.283159936,,,0,36,15802544,4
G25_B630_C70_T128_W442_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161382597863,922186.273502,0.000566561,0.566561906,9,12035979,0,442,,
G25_B630_C70_T128_W305_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161443685337,922535.344782,0.000566347,0.566347529,9,5897710,0,305,,
G25_B630_C70_T128_W118_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161102481377,920585.607868,0.000567547,0.567547014,9,22914234,0,118,,
G25_B630_C70_T128_W476_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,159435114916,911057.799519,0.000573482,0.573482399,8,29976030,0,476,,
G25_B630_C70_T128_W573_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,159011063979,908634.651308,0.000575011,0.575011763,9,17060644,0,573,,
G25_B630_C70_T128_W77_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,159691404525,912522.311571,0.000572562,0.572562014,9,21991346,0,77,,
G25_B630_C70_T128_W559_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,159161932632,909496.757897,0.000574466,0.574466713,9,12533675,0,559,,
G25_B630_C70_T128_W391_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,159320372389,910402.127937,0.000573895,0.573895421,9,24565862,0,391,,
G25_B630_C70_T128_W330_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,160789829523,918799.025845,0.00056865,0.568650595,9,10509788,0,330,,
G25_B630_C70_T128_W9_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161040536575,920231.637571,0.000567765,0.567765323,8,25115490,0,9,,
G25_B630_C70_T128_W2_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,160707030340,918325.887657,0.000568943,0.568943574,9,30359503,0,2,,
G25_B630_C70_T128_W186_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161377081719,922154.752679,0.000566581,0.566581272,9,4140602,0,186,,
G25_B630_C70_T128_W619_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,160106863522,914896.362982,0.000571076,0.571076281,8,14444256,0,619,,
G25_B630_C70_T128_W574_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,160616626652,917809.295154,0.000569263,0.569263806,9,13663986,0,574,,
G25_B630_C70_T128_W55_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,162005075904,925743.290879,0.000564384,0.564384984,9,6748204,0,55,,
G25_B630_C70_T128_W395_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,156605739929,894889.942451,0.000583843,0.583843429,9,13277931,0,395,,
G25_B630_C70_T128_W200_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,159627806361,912158.893491,0.00057279,0.572790131,8,9778143,0,200,,
G25_B630_C70_T128_W291_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161253672405,921449.5566,0.000567014,0.567014883,8,17399257,0,291,,
G25_B630_C70_T128_W45_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161364720823,922084.118988,0.000566624,0.566624673,9,12178556,0,45,,
G25_B630_C70_T128_W450_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,160942463679,919671.221022,0.000568111,0.5681113,9,12890363,0,450,,
G25_B630_C70_T128_W317_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161791856888,924524.896502,0.000565128,0.565128765,9,3567138,0,317,,
G25_B630_C70_T128_W584_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,160723086117,918417.634954,0.000568886,0.568886738,8,20334519,0,584,,
G25_B630_C70_T128_W364_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161142491278,920814.235874,0.000567406,0.567406098,8,12091862,0,364,,
G25_B630_C70_T128_W207_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,155820249077,890401.423297,0.000586786,0.586786587,9,10107001,0,207,,
G25_B630_C70_T128_W463_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,154482297268,882755.984388,0.000591868,0.591868672,8,23667734,0,463,,
G25_B630_C70_T128_W198_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,156859544008,896340.251474,0.000582898,0.58289875,9,28888744,0,198,,
G25_B630_C70_T128_W124_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,162371560776,927837.490148,0.000563111,0.563111125,9,24126765,0,124,,
G25_B630_C70_T128_W618_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,156816220372,896092.68784,0.000583059,0.583059788,9,29566395,0,618,,
G25_B630_C70_T128_W33_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,157054916277,897456.664439,0.000582173,0.582173639,9,27850100,0,33,,
G25_B630_C70_T128_W40_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161206794342,921181.681954,0.000567179,0.567179768,9,26734991,0,40,,
G25_B630_C70_T128_W99_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,162304861146,927456.349405,0.000563342,0.563342537,8,23612497,0,99,,
G25_B630_C70_T128_W173_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161615808950,923518.908285,0.000565744,0.565744359,8,17996885,0,173,,
G25_B630_C70_T128_W377_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161937310849,925356.061994,0.000564621,0.564621159,8,20314108,0,377,,
G25_B630_C70_T128_W338_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,154940226300,885372.721714,0.000590119,0.590119392,9,9693049,0,338,,
G25_B630_C70_T128_W613_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,162154485141,926597.057948,0.000563864,0.563864959,9,21617037,0,613,,
G25_B630_C70_T128_W557_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,162671879068,929553.594674,0.000562071,0.562071531,8,27327861,0,557,,
G25_B630_C70_T128_W382_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161821579629,924694.740737,0.000565024,0.565024964,9,4995638,0,382,,
G25_B630_C70_T128_W589_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,162066967626,926096.957862,0.000564169,0.564169451,9,16502383,0,589,,
G25_B630_C70_T128_W65_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,159454381946,911167.896834,0.000573413,0.573413105,9,31011491,0,65,,
G25_B630_C70_T128_W553_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,159933169010,913903.822914,0.000571696,0.571696495,9,26046816,0,553,,
G25_B630_C70_T128_W250_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,162494548443,928540.276817,0.000562684,0.562684921,8,20065418,0,250,,
G25_B630_C70_T128_W521_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,162355446551,927745.408862,0.000563167,0.563167015,8,23646269,0,521,,
G25_B630_C70_T128_W159_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,162803908270,930308.047257,0.000561615,0.561615708,8,8777898,0,159,,
G25_B630_C70_T128_W229_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,157955427614,902602.443508,0.000578854,0.57885464,8,13302034,0,229,,
G25_B630_C70_T128_W128_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,162015603444,925803.448251,0.000564348,0.564348311,9,29057460,0,128,,
G25_B630_C70_T128_W566_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163043490430,931677.088171,0.00056079,0.560790449,9,21304770,0,566,,
G25_B630_C70_T128_W325_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161613383610,923505.0492,0.000565752,0.565752849,8,19939439,0,325,,
G25_B630_C70_T128_W178_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161133867411,920764.956634,0.000567436,0.567436465,9,31293123,0,178,,
G25_B630_C70_T128_W321_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,160721121026,918406.405862,0.000568893,0.568893694,8,5456186,0,321,,
G25_B630_C70_T128_W257_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,162426894791,928153.684519,0.000562919,0.562919289,8,21478433,0,257,,
G25_B630_C70_T128_W241_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,162912778367,930930.162097,0.00056124,0.561240396,9,16541004,0,241,,
G25_B630_C70_T128_W585_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,162815355060,930373.457485,0.000561576,0.561576223,9,27061043,0,585,,
G25_B630_C70_T128_W401_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,158427072502,905297.557154,0.000577131,0.577131362,8,19000355,0,401,,
G25_B630_C70_T128_W269_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163114343740,932081.964228,0.000560546,0.560546854,8,31204397,0,269,,
G25_B630_C70_T128_W539_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163931825919,936753.290965,0.000557751,0.557751563,9,11715084,0,539,,
G25_B630_C70_T128_W6_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164296655813,938838.033217,0.000556513,0.556513045,8,22952778,0,6,,
G25_B630_C70_T128_W174_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164484837136,939913.355062,0.000555876,0.555876358,9,21800434,0,174,,
G25_B630_C70_T128_W334_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163614416397,934939.522268,0.000558833,0.558833593,8,26886363,0,334,,
G25_B630_C70_T128_W102_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164268970914,938679.833794,0.000556606,0.556606836,9,17819240,0,102,,
G25_B630_C70_T128_W196_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163081368902,931893.536582,0.00056066,0.560660196,9,11126122,0,196,,
G25_B630_C70_T128_W214_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163162965596,932359.803405,0.000560379,0.560379813,9,14321212,0,214,,
G25_B630_C70_T128_W496_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,162057600369,926043.430679,0.000564202,0.564202061,9,786474,0,496,,
G25_B630_C70_T128_W232_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161649695733,923712.547045,0.000565625,0.565625761,9,24162147,0,232,,
G25_B630_C70_T128_W488_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,162145315844,926544.661965,0.000563896,0.563896846,8,7621816,0,488,,
G25_B630_C70_T128_W28_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164039044703,937365.969731,0.000557387,0.557387007,9,21007587,0,28,,
G25_B630_C70_T128_W537_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164693703778,941106.878731,0.000555171,0.555171388,8,26023333,0,537,,
G25_B630_C70_T128_W518_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161579207084,923309.754765,0.000565872,0.565872514,8,2767657,0,518,,
G25_B630_C70_T128_W244_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164223924628,938422.426445,0.000556759,0.556759512,9,1275928,0,244,,
G25_B630_C70_T128_W105_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164445432873,939688.187845,0.000556009,0.556009556,8,9128524,0,105,,
G25_B630_C70_T128_W104_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,159290641017,910232.234382,0.000574002,0.574002538,8,14318550,0,104,,
G25_B630_C70_T128_W322_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164867535187,942100.201068,0.000554586,0.554586032,8,12598579,0,322,,
G25_B630_C70_T128_W453_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,159113377406,909219.299462,0.000574642,0.574642017,9,20863480,0,453,,
G25_B630_C70_T128_W361_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161846809467,924838.91124,0.000564936,0.564936884,9,18056045,0,361,,
G25_B630_C70_T128_W315_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164380834607,939319.054897,0.000556228,0.556228057,9,31021780,0,315,,
G25_B630_C70_T128_W581_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,162105342265,926316.241514,0.000564035,0.564035897,9,6410452,0,581,,
G25_B630_C70_T128_W98_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,162232622587,927043.55764,0.000563593,0.563593381,8,25538448,0,98,,
G25_B630_C70_T128_W529_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163272730711,932987.032634,0.000560003,0.560003081,9,8899326,0,529,,
G25_B630_C70_T128_W535_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,159542994990,911674.257085,0.000573094,0.573094621,8,12321033,0,535,,
G25_B630_C70_T128_W597_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165076701986,943295.43992,0.000553883,0.553883323,8,8797802,0,597,,
G25_B630_C70_T128_W469_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165075190769,943286.804394,0.000553888,0.553888393,9,4124314,0,469,,
G25_B630_C70_T128_W360_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,162610025821,929200.147548,0.000562285,0.562285331,8,12883100,0,360,,
G25_B630_C70_T128_W457_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164727449349,941299.710565,0.000555057,0.555057658,8,30365073,0,457,,
G25_B630_C70_T128_W374_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,159757209580,912898.340457,0.000572326,0.572326172,8,27595378,0,374,,
G25_B630_C70_T128_W212_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164912009274,942354.338708,0.000554436,0.554436469,8,26550238,0,212,,
G25_B630_C70_T128_W308_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,159654122460,912309.271199,0.000572695,0.572695717,8,13458724,0,308,,
G25_B630_C70_T128_W189_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163084774923,931912.999559,0.000560648,0.560648486,9,3635865,0,189,,
G25_B630_C70_T128_W58_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165696925668,946839.575245,0.00055181,0.55181007,9,6041830,0,58,,
G25_B630_C70_T128_W49_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,159918103172,913817.732411,0.00057175,0.571750355,9,24131241,0,49,,
G25_B630_C70_T128_W396_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164847897220,941987.984114,0.000554652,0.554652099,8,20893776,0,396,,
G25_B630_C70_T128_W474_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,162644603644,929397.735108,0.000562165,0.562165791,8,6103573,0,474,,
G25_B630_C70_T128_W115_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164719289463,941253.082645,0.000555085,0.555085154,8,17067297,0,115,,
G25_B630_C70_T128_W316_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163638711470,935078.351257,0.00055875,0.558750624,9,11019077,0,316,,
G25_B630_C70_T128_W103_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165223204908,944132.599474,0.000553392,0.553392196,8,27334729,0,103,,
G25_B630_C70_T128_W238_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,160244512555,915682.928885,0.000570585,0.57058573,9,13294400,0,238,,
G25_B630_C70_T128_W483_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163655486551,935174.208862,0.000558693,0.558693351,9,20920837,0,483,,
G25_B630_C70_T128_W62_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164787526636,941643.009348,0.000554855,0.554855298,8,5908625,0,62,,
G25_B630_C70_T128_W252_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165813118939,947503.536794,0.000551423,0.55142339,9,7293640,0,252,,
G25_B630_C70_T128_W100_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164110056167,937771.749525,0.000557145,0.557145822,8,5675326,0,100,,
G25_B630_C70_T128_W298_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163407450125,933756.857857,0.000559541,0.559541393,9,6144938,0,298,,
G25_B630_C70_T128_W75_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164812447063,941785.411788,0.000554771,0.554771401,8,17051974,0,75,,
G25_B630_C70_T128_W248_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163592494310,934814.253199,0.000558908,0.558908479,8,7282546,0,248,,
G25_B630_C70_T128_W74_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163351956759,933439.752908,0.000559731,0.559731478,9,21977688,0,74,,
G25_B630_C70_T128_W249_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165161207792,943778.33024,0.000553599,0.553599925,9,14294093,0,249,,
G25_B630_C70_T128_W629_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165166156407,943806.608039,0.000553583,0.553583338,9,16538512,0,629,,
G25_B630_C70_T128_W113_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164132308458,937898.905474,0.00055707,0.557070287,8,2307126,0,113,,
G25_B630_C70_T128_W107_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165678223150,946732.703714,0.000551872,0.551872361,9,731091,0,107,,
G25_B630_C70_T128_W504_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163788639480,935935.082742,0.000558239,0.558239158,9,19902784,0,504,,
G25_B630_C70_T128_W42_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163855566261,936317.521491,0.000558011,0.558011145,9,33488213,0,42,,
G25_B630_C70_T128_W470_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165513387402,945790.785154,0.000552421,0.552421974,9,18922328,0,470,,
G25_B630_C70_T128_W561_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,166069813528,948970.363017,0.000550571,0.550571054,8,5610780,0,561,,
G25_B630_C70_T128_W160_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163676084714,935291.912651,0.000558623,0.558623041,9,14787555,0,160,,
G25_B630_C70_T128_W300_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163316989456,933239.939748,0.000559851,0.55985132,9,392905,0,300,,
G25_B630_C70_T128_W176_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163808824598,936050.426274,0.00055817,0.55817037,9,11164877,0,176,,
G25_B630_C70_T128_W79_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165927611973,948157.782702,0.000551042,0.551042898,8,8191198,0,79,,
G25_B630_C70_T128_W604_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,160830359165,919030.623799,0.000568507,0.568507293,9,33124253,0,604,,
G25_B630_C70_T128_W289_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165592202970,946241.159828,0.000552159,0.552159042,8,24895479,0,289,,
G25_B630_C70_T128_W541_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,166075364667,949002.083811,0.000550552,0.55055265,9,25567448,0,541,,
G25_B630_C70_T128_W17_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164182755665,938187.175228,0.000556899,0.55689912,9,12001241,0,17,,
G25_B630_C70_T128_W471_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165826284555,947578.768885,0.000551379,0.551379611,9,32085625,0,471,,
G25_B630_C70_T128_W52_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163830170164,936172.400937,0.000558097,0.558097645,8,25224404,0,52,,
G25_B630_C70_T128_W12_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164550967255,940291.241457,0.000555652,0.555652961,8,22696417,0,12,,
G25_B630_C70_T128_W480_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161007050814,920040.290365,0.000567883,0.567883405,8,20373000,0,480,,
G25_B630_C70_T128_W358_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161115242212,920658.526925,0.000567502,0.567502062,8,21523025,0,358,,
G25_B630_C70_T128_W259_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165079019349,943308.681994,0.000553875,0.553875547,8,6312509,0,259,,
G25_B630_C70_T128_W205_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165515940587,945805.374782,0.000552413,0.552413453,9,11315475,0,205,,
G25_B630_C70_T128_W318_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164373784820,939278.7704,0.000556251,0.556251913,9,16415159,0,318,,
G25_B630_C70_T128_W533_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164556014717,940320.084097,0.000555635,0.555635917,8,28836643,0,533,,
G25_B630_C70_T128_W484_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165934625677,948197.861011,0.000551019,0.551019607,9,28679694,0,484,,
G25_B630_C70_T128_W116_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,166553460925,951734.062428,0.000548972,0.548972274,8,2067918,0,116,,
G25_B630_C70_T128_W449_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165167632041,943815.040234,0.000553578,0.553578392,9,14516805,0,449,,
G25_B630_C70_T128_W399_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161379621289,922169.264508,0.000566572,0.566572356,9,14951213,0,399,,
G25_B630_C70_T128_W414_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,166328605460,950449.174057,0.000549714,0.549714416,9,5537200,0,414,,
G25_B630_C70_T128_W228_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165128063002,943588.931439,0.000553711,0.553711044,9,7283878,0,228,,
G25_B630_C70_T128_W359_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,166035419714,948773.826937,0.000550685,0.550685103,8,26607591,0,359,,
G25_B630_C70_T128_W514_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,167109558722,954911.764125,0.000547145,0.547145435,9,18101191,0,514,,
G25_B630_C70_T128_W410_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,159350477758,910574.158617,0.000573786,0.573786998,9,4134095,0,410,,
G25_B630_C70_T128_W567_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161586211608,923349.780617,0.000565847,0.565847985,9,14291227,0,567,,
G25_B630_C70_T128_W478_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164974993411,942714.248062,0.000554224,0.554224797,9,14965389,0,478,,
G25_B630_C70_T128_W495_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,166239687281,949941.070177,0.000550008,0.550008447,9,17859181,0,495,,
G25_B630_C70_T128_W387_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,167183702548,955335.443131,0.000546902,0.546902783,8,23530273,0,387,,
G25_B630_C70_T128_W255_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161888920723,925079.546988,0.000564789,0.56478993,8,4111700,0,255,,
G25_B630_C70_T128_W405_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,166666614799,952380.655994,0.000548599,0.548599564,8,26886400,0,405,,
G25_B630_C70_T128_W393_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,167231534695,955608.769685,0.000546746,0.546746356,8,24131253,0,393,,
G25_B630_C70_T128_W304_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165053479420,943162.739542,0.000553961,0.553961253,8,5738688,0,304,,
G25_B630_C70_T128_W296_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165134237876,943624.216434,0.00055369,0.553690339,8,25923006,0,296,,
G25_B630_C70_T128_W29_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165722883335,946987.904771,0.000551723,0.551723639,8,6054120,0,29,,
G25_B630_C70_T128_W310_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,167085118371,954772.104977,0.000547225,0.547225469,8,4033148,0,310,,
G25_B630_C70_T128_W491_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,166599660933,951998.062474,0.00054882,0.548820038,9,31859755,0,491,,
G25_B630_C70_T128_W569_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,167383481409,956477.036622,0.00054625,0.546250033,8,6996974,0,569,,
G25_B630_C70_T128_W408_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,166051777492,948867.299954,0.00055063,0.550630855,8,16426266,0,408,,
G25_B630_C70_T128_W389_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165868770343,947821.544817,0.000551238,0.55123838,9,5826739,0,389,,
G25_B630_C70_T128_W365_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165542850717,945959.146954,0.000552323,0.552323654,8,13322484,0,365,,
G25_B630_C70_T128_W509_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,166017267235,948670.098485,0.000550745,0.550745315,9,9573796,0,509,,
G25_B630_C70_T128_W143_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,168663053609,963788.877765,0.000542105,0.542105875,9,453097,0,143,,
G25_B630_C70_T128_W572_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,167684014185,958194.366771,0.000545271,0.545271012,9,9320889,0,572,,
G25_B630_C70_T128_W219_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,168554907531,963170.900177,0.000542453,0.542453694,9,28761279,0,219,,
G25_B630_C70_T128_W306_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,168950339475,965430.511285,0.000541184,0.541184069,8,11982554,0,306,,
G25_B630_C70_T128_W91_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164370805544,939261.745965,0.000556261,0.556261995,9,30275937,0,91,,
G25_B630_C70_T128_W421_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,167722147209,958412.269765,0.000545147,0.545147041,8,27226939,0,421,,
G25_B630_C70_T128_W319_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,166772394130,952985.109314,0.000548251,0.548251602,9,32255532,0,319,,
G25_B630_C70_T128_W355_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,168767326380,964384.722171,0.00054177,0.541770935,8,19490726,0,355,,
G25_B630_C70_T128_W508_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,168302693807,961729.678897,0.000543266,0.5432666,9,625414,0,508,,
G25_B630_C70_T128_W587_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,169215495358,966945.687759,0.000540336,0.540336049,8,30803865,0,587,,
G25_B630_C70_T128_W536_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,170284207582,973052.614754,0.000536944,0.536944873,8,30188950,0,536,,
G25_B630_C70_T128_W418_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,170284632798,973055.044559,0.000536943,0.536943532,8,19392319,0,418,,
G25_B630_C70_T128_W287_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,169215889919,966947.942394,0.000540334,0.540334789,9,15921121,0,287,,
G25_B630_C70_T128_W292_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,170309419839,973196.684794,0.000536865,0.536865385,8,4294084,0,292,,
G25_B630_C70_T128_W134_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,169507697977,968615.417011,0.000539404,0.539404601,9,4940644,0,134,,
G25_B630_C70_T128_W422_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163188744460,932507.111199,0.000560291,0.56029129,8,28100343,0,422,,
G25_B630_C70_T128_W171_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,168827062319,964726.070394,0.000541579,0.541579241,9,28326031,0,171,,
G25_B630_C70_T128_W345_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165662910517,946645.202954,0.000551923,0.551923372,8,4028790,0,345,,
G25_B630_C70_T128_W424_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,169456487490,968322.785657,0.000539567,0.539567611,9,7134835,0,424,,
G25_B630_C70_T128_W301_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171208799799,978335.998851,0.000534045,0.534045168,8,24150102,0,301,,
G25_B630_C70_T128_W243_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,169479019779,968451.541594,0.000539495,0.539495876,9,25296595,0,243,,
G25_B630_C70_T128_W271_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,163659686274,935198.207279,0.000558679,0.558679014,9,8901923,0,271,,
G25_B630_C70_T128_W593_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,169647154964,969412.314079,0.000538961,0.538961188,8,11429009,0,593,,
G25_B630_C70_T128_W8_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,169711652208,969780.869759,0.000538756,0.538756361,9,2518405,0,8,,
G25_B630_C70_T128_W511_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,169707236960,969755.639771,0.00053877,0.538770378,8,623371,0,511,,
G25_B630_C70_T128_W39_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,170316753617,973238.592097,0.000536842,0.536842267,9,5300358,0,39,,
G25_B630_C70_T128_W446_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,166361667447,950638.099697,0.000549605,0.549605168,9,17017098,0,446,,
G25_B630_C70_T128_W36_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,170338727031,973364.154462,0.000536773,0.536773016,8,2571468,0,36,,
G25_B630_C70_T128_W192_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172202598582,984014.84904,0.000530963,0.530963138,8,741328,0,192,,
G25_B630_C70_T128_W188_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171977283941,982727.336805,0.000531658,0.531658775,8,12174328,0,188,,
G25_B630_C70_T128_W354_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,169656733411,969467.048062,0.00053893,0.538930759,8,28808537,0,354,,
G25_B630_C70_T128_W366_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,166864527927,953511.588154,0.000547948,0.547948886,9,22814363,0,366,,
G25_B630_C70_T128_W481_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,169887797199,970787.412565,0.000538197,0.538197762,8,25225919,0,481,,
G25_B630_C70_T128_W609_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171329496542,979025.694525,0.000533668,0.533668948,9,1268658,0,609,,
G25_B630_C70_T128_W111_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,170617450460,974956.859771,0.000535896,0.535896135,8,19213426,0,111,,
G25_B630_C70_T128_W101_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,166834666271,953340.950119,0.000548046,0.548046963,9,15566189,0,101,,
G25_B630_C70_T128_W83_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,167512650362,957215.144925,0.000545828,0.545828819,9,17775880,0,83,,
G25_B630_C70_T128_W384_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,170275534397,973003.053697,0.000536972,0.536972223,8,33510085,0,384,,
G25_B630_C70_T128_W93_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173259496315,990054.264657,0.000527724,0.527724218,8,20964221,0,93,,
G25_B630_C70_T128_W281_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,169864040508,970651.660045,0.000538273,0.538273032,8,22272241,0,281,,
G25_B630_C70_T128_W129_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171085417601,977630.957719,0.00053443,0.534430307,9,11800578,0,129,,
G25_B630_C70_T128_W614_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171438063561,979646.077491,0.00053333,0.53333099,9,33108170,0,614,,
G25_B630_C70_T128_W220_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171538021618,980217.266388,0.00053302,0.533020209,8,30576276,0,220,,
G25_B630_C70_T128_W162_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,166164376602,949510.723439,0.000550257,0.550257727,9,25263446,0,162,,
G25_B630_C70_T128_W37_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171168042467,978103.099811,0.000534172,0.534172331,9,5615834,0,37,,
G25_B630_C70_T128_W5_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172600648972,986289.422697,0.000529738,0.529738635,9,14728636,0,5,,
G25_B630_C70_T128_W16_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172422313472,985270.362697,0.000530286,0.530286541,8,21813619,0,16,,
G25_B630_C70_T128_W464_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173251659757,990009.484325,0.000527748,0.527748088,9,19939807,0,464,,
G25_B630_C70_T128_W153_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,170560303145,974630.303685,0.000536075,0.53607569,9,32180602,0,153,,
G25_B630_C70_T128_W388_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172648395745,986562.261399,0.000529592,0.529592133,8,18256189,0,388,,
G25_B630_C70_T128_W71_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173384309273,990767.481559,0.000527344,0.527344329,8,15067009,0,71,,
G25_B630_C70_T128_W579_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,167747407145,958556.612257,0.000545064,0.545064951,9,476099,0,579,,
G25_B630_C70_T128_W245_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172951715398,988295.516559,0.000528663,0.528663344,8,33031225,0,245,,
G25_B630_C70_T128_W294_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171259360818,978624.918959,0.000533887,0.533887501,9,1684114,0,294,,
G25_B630_C70_T128_W568_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165554179742,946023.88424,0.000552285,0.552285858,9,25716416,0,568,,
G25_B630_C70_T128_W493_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172517898238,985816.561359,0.000529992,0.529992732,9,9479911,0,493,,
G25_B630_C70_T128_W109_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,168089640802,960512.233154,0.000543955,0.543955188,9,6530212,0,109,,
G25_B630_C70_T128_W507_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172541041138,985948.806502,0.000529921,0.529921644,9,16081465,0,507,,
G25_B630_C70_T128_W451_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173104182832,989166.759039,0.000528197,0.528197706,10,51500,0,451,,
G25_B630_C70_T128_W293_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173249495208,989997.115474,0.000527754,0.527754682,9,32817013,0,293,,
G25_B630_C70_T128_W142_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,170981129820,977035.027542,0.000534756,0.534756276,8,20745802,0,142,,
G25_B630_C70_T128_W510_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171770068204,981543.246879,0.0005323,0.532300145,9,13043058,0,510,,
G25_B630_C70_T128_W32_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,168289861290,961656.350228,0.000543308,0.543308025,9,20589343,0,32,,
G25_B630_C70_T128_W601_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171570944909,980405.399479,0.000532917,0.532917926,9,13706113,0,601,,
G25_B630_C70_T128_W545_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171969672107,982683.840611,0.000531682,0.531682308,9,25294686,0,545,,
G25_B630_C70_T128_W447_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171453635164,979735.058079,0.000533282,0.533282552,8,22195395,0,447,,
G25_B630_C70_T128_W140_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,168575988337,963291.361925,0.000542385,0.542385859,8,20551868,0,140,,
G25_B630_C70_T128_W336_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172260871194,984347.835394,0.000530783,0.530783524,8,3010973,0,336,,
G25_B630_C70_T128_W290_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171179831283,978170.464474,0.000534135,0.534135543,9,23338106,0,290,,
G25_B630_C70_T128_W611_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172449465563,985425.517502,0.000530203,0.530203048,9,28950129,0,611,,
G25_B630_C70_T128_W622_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172928404073,988162.308988,0.000528734,0.528734609,9,25600375,0,622,,
G25_B630_C70_T128_W363_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,168422427777,962413.873011,0.00054288,0.542880384,9,18611304,0,363,,
G25_B630_C70_T128_W221_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173191262976,989664.359862,0.000527932,0.527932129,8,4147170,0,221,,
G25_B630_C70_T128_W528_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171134724272,977912.710125,0.000534276,0.534276329,8,23289105,0,528,,
G25_B630_C70_T128_W551_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,169181765755,966752.947171,0.000540443,0.540443775,9,12978018,0,551,,
G25_B630_C70_T128_W154_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172554772057,986027.268897,0.000529879,0.529879476,8,954680,0,154,,
G25_B630_C70_T128_W149_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,166940667766,953946.672948,0.000547698,0.547698972,9,20488417,0,149,,
G25_B630_C70_T128_W131_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172247810073,984273.200417,0.000530823,0.530823772,9,21151704,0,131,,
G25_B630_C70_T128_W591_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173541165334,991663.801908,0.000526867,0.526867686,9,21390645,0,591,,
G25_B630_C70_T128_W237_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,170272641986,972986.525634,0.000536981,0.536981344,9,31664027,0,237,,
G25_B630_C70_T128_W452_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173120068559,989257.534622,0.000528149,0.528149237,8,13849658,0,452,,
G25_B630_C70_T128_W195_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172247235650,984269.917999,0.000530825,0.530825542,9,8458023,0,195,,
G25_B630_C70_T128_W486_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173076387381,989007.927891,0.000528282,0.528282532,9,14956794,0,486,,
G25_B630_C70_T128_W181_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,168747011666,964268.638091,0.000541836,0.541836156,9,10952660,0,181,,
G25_B630_C70_T128_W272_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172987468240,988499.818514,0.000528554,0.52855408,9,18184031,0,272,,
G25_B630_C70_T128_W565_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171619962667,980685.500954,0.000532765,0.532765715,8,732517,0,565,,
G25_B630_C70_T128_W323_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,168752337012,964299.068639,0.000541819,0.541819057,9,14028536,0,323,,
G25_B630_C70_T128_W413_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,166533597973,951620.559845,0.000549037,0.549037752,9,1726923,0,413,,
G25_B630_C70_T128_W213_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,166552106343,951726.321959,0.000548976,0.548976739,9,3914759,0,213,,
G25_B630_C70_T128_W370_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174781457603,998751.186302,0.000523128,0.523128903,9,32822739,0,370,,
G25_B630_C70_T128_W215_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,166715925748,952662.432845,0.000548437,0.5484373,8,28587978,0,215,,
G25_B630_C70_T128_W563_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,169102471378,966299.836445,0.000540697,0.540697196,9,28109027,0,563,,
G25_B630_C70_T128_W540_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173666835196,992381.915405,0.000526486,0.526486431,9,18757658,0,540,,
G25_B630_C70_T128_W505_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173962707713,994072.615502,0.00052559,0.525590992,9,12308311,0,505,,
G25_B630_C70_T128_W543_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172159886394,983770.779394,0.000531094,0.531094868,9,4067531,0,543,,
G25_B630_C70_T128_W443_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172277624086,984443.566205,0.000530731,0.530731908,9,5073008,0,443,,
G25_B630_C70_T128_W375_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173066778242,988953.018525,0.000528311,0.528311864,9,16274160,0,375,,
G25_B630_C70_T128_W268_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173594268417,991967.248097,0.000526706,0.526706515,9,9602302,0,268,,
G25_B630_C70_T128_W409_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174189596792,995369.124525,0.000524906,0.524906389,9,9649913,0,409,,
G25_B630_C70_T128_W435_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173511871536,991496.408777,0.000526956,0.526956636,8,21568471,0,435,,
G25_B630_C70_T128_W406_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171350993268,979148.532959,0.000533601,0.533601997,9,15181870,0,406,,
G25_B630_C70_T128_W473_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173365063099,990657.503422,0.000527402,0.527402872,8,24524879,0,473,,
G25_B630_C70_T128_W394_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174097816187,994844.663925,0.000525183,0.525183108,9,20342994,0,394,,
G25_B630_C70_T128_W26_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172390840749,985090.518565,0.000530383,0.530383353,9,14954780,0,26,,
G25_B630_C70_T128_W349_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174444523913,996825.850931,0.000524139,0.524139309,9,33306555,0,349,,
G25_B630_C70_T128_W309_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174342238289,996241.361651,0.000524446,0.524446818,9,18234736,0,309,,
G25_B630_C70_T128_W333_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172704481529,986882.751594,0.00052942,0.529420148,8,23435913,0,333,,
G25_B630_C70_T128_W560_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173121208264,989264.047222,0.000528145,0.52814576,9,6584935,0,560,,
G25_B630_C70_T128_W15_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173102562224,989157.498422,0.000528202,0.528202651,9,14546554,0,15,,
G25_B630_C70_T128_W600_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172851267415,987721.528085,0.00052897,0.528970563,8,25576066,0,600,,
G25_B630_C70_T128_W501_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,170348355962,973419.176925,0.000536742,0.536742675,9,5291493,0,501,,
G25_B630_C70_T128_W253_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174041101844,994520.581965,0.000525354,0.525354248,9,18986806,0,253,,
G25_B630_C70_T128_W444_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174347653268,996272.304388,0.00052443,0.52443053,9,19741982,0,444,,
G25_B630_C70_T128_W51_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175671640423,1003837.945274,0.000520478,0.520478046,9,947199,0,51,,
G25_B630_C70_T128_W204_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,170180673541,972460.991662,0.000537271,0.537271538,9,13617306,0,204,,
G25_B630_C70_T128_W227_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172818674548,987535.283131,0.00052907,0.529070324,9,20080217,0,227,,
G25_B630_C70_T128_W466_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172932495801,988185.690291,0.000528722,0.528722099,9,14290818,0,466,,
G25_B630_C70_T128_W346_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175371243320,1002121.390399,0.000521369,0.521369584,9,29221823,0,346,,
G25_B630_C70_T128_W279_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175757912384,1004330.927908,0.000520222,0.520222566,9,11252629,0,279,,
G25_B630_C70_T128_W222_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173190467605,989659.814885,0.000527934,0.527934554,9,26888289,0,222,,
G25_B630_C70_T128_W180_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175587454387,1003356.882211,0.000520727,0.520727591,9,15366911,0,180,,
G25_B630_C70_T128_W123_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175014915788,1000085.233074,0.000522431,0.522431084,9,26862078,0,123,,
G25_B630_C70_T128_W57_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,170203448629,972591.135022,0.000537199,0.537199645,9,6638489,0,57,,
G25_B630_C70_T128_W458_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173377002330,990725.727599,0.000527366,0.527366554,9,1858855,0,458,,
G25_B630_C70_T128_W61_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,170919030564,976680.174651,0.00053495,0.534950566,9,22193360,0,61,,
G25_B630_C70_T128_W210_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,176088466146,1006219.806548,0.000519246,0.519246003,9,18776754,0,210,,
G25_B630_C70_T128_W225_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173990379126,994230.737862,0.000525507,0.525507402,9,2136556,0,225,,
G25_B630_C70_T128_W157_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175065063962,1000371.794068,0.000522281,0.522281431,9,15198910,0,157,,
G25_B630_C70_T128_W66_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,168069641371,960397.950691,0.000544019,0.544019916,9,9026697,0,66,,
G25_B630_C70_T128_W303_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,170431299496,973893.139977,0.000536481,0.536481459,9,15737627,0,303,,
G25_B630_C70_T128_W284_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173329739284,990455.653051,0.00052751,0.527510354,8,11250708,0,284,,
G25_B630_C70_T128_W324_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175193988526,1001108.505862,0.000521897,0.521897087,9,964326,0,324,,
G25_B630_C70_T128_W21_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174994342774,999967.672994,0.000522492,0.522492503,9,12091765,0,21,,
G25_B630_C70_T128_W267_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174389342891,996510.530805,0.000524305,0.524305159,9,22176747,0,267,,
G25_B630_C70_T128_W341_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174453421221,996876.692691,0.000524112,0.524112577,9,23109745,0,341,,
G25_B630_C70_T128_W448_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174838807387,999078.899354,0.000522957,0.522957309,9,25265065,0,448,,
G25_B630_C70_T128_W628_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172059425935,983196.719628,0.000531404,0.531404959,9,12422389,0,628,,
G25_B630_C70_T128_W187_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173678705327,992449.744725,0.00052645,0.526450448,8,13362739,0,187,,
G25_B630_C70_T128_W254_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174256716886,995752.667919,0.000524704,0.524704206,9,20905599,0,254,,
G25_B630_C70_T128_W50_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171104407688,977739.472502,0.00053437,0.534370993,9,3437238,0,50,,
G25_B630_C70_T128_W502_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175270852266,1001547.727234,0.000521668,0.521668212,9,11467842,0,502,,
G25_B630_C70_T128_W85_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174377427294,996442.441679,0.00052434,0.524340986,8,19559286,0,85,,
G25_B630_C70_T128_W379_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174977610096,999872.057691,0.000522542,0.522542468,9,17661834,0,379,,
G25_B630_C70_T128_W347_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174065829135,994661.880771,0.000525279,0.525279618,9,187141,0,347,,
G25_B630_C70_T128_W381_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171111657609,977780.900622,0.000534348,0.534348352,9,15715369,0,381,,
G25_B630_C70_T128_W530_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173939975509,993942.717194,0.000525659,0.525659682,9,23638183,0,530,,
G25_B630_C70_T128_W38_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175615161433,1003515.208188,0.000520645,0.520645435,9,14469016,0,38,,
G25_B630_C70_T128_W299_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175322919494,1001845.254251,0.000521513,0.521513288,9,8305379,0,299,,
G25_B630_C70_T128_W615_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171089224288,977652.710217,0.000534418,0.534418416,9,32630,0,615,,
G25_B630_C70_T128_W398_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174410762792,996632.930239,0.00052424,0.524240768,8,3614718,0,398,,
G25_B630_C70_T128_W602_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171134357048,977910.611702,0.000534277,0.534277475,9,24460462,0,602,,
G25_B630_C70_T128_W161_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173599281389,991995.893651,0.000526691,0.526691306,9,8458185,0,161,,
G25_B630_C70_T128_W580_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171126547743,977865.987102,0.000534301,0.534301857,9,14581430,0,580,,
G25_B630_C70_T128_W342_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174785337390,998773.356514,0.000523117,0.523117291,9,22627038,0,342,,
G25_B630_C70_T128_W465_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173043501968,988820.011245,0.000528382,0.528382928,9,16004404,0,465,,
G25_B630_C70_T128_W433_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174960766027,999775.805868,0.000522592,0.522592775,8,5497538,0,433,,
G25_B630_C70_T128_W182_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173872988620,993559.934971,0.000525862,0.525862199,9,11780859,0,182,,
G25_B630_C70_T128_W419_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174595713334,997689.790479,0.000523685,0.523685436,9,6130309,0,419,,
G25_B630_C70_T128_W400_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171336659622,979066.626411,0.000533646,0.533646637,9,12485098,0,400,,
G25_B630_C70_T128_W596_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174514853738,997227.735645,0.000523928,0.52392808,8,18129325,0,596,,
G25_B630_C70_T128_W63_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174288863264,995936.361508,0.000524607,0.524607427,9,6164606,0,63,,
G25_B630_C70_T128_W428_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173130592122,989317.669268,0.000528117,0.528117134,8,19408274,0,428,,
G25_B630_C70_T128_W69_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171314676240,978941.007085,0.000533715,0.533715115,9,6125186,0,69,,
G25_B630_C70_T128_W525_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174966368956,999807.822605,0.000522576,0.52257604,9,18111748,0,525,,
G25_B630_C70_T128_W621_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171442806505,979673.180028,0.000533316,0.533316236,9,30703886,0,621,,
G25_B630_C70_T128_W246_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174339432130,996225.326457,0.000524455,0.52445526,9,16964623,0,246,,
G25_B630_C70_T128_W218_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175976630945,1005580.748257,0.000519575,0.51957599,9,10352246,0,218,,
G25_B630_C70_T128_W22_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174413976612,996651.294925,0.000524231,0.524231108,9,29412498,0,22,,
G25_B630_C70_T128_W550_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171431812703,979610.358302,0.00053335,0.533350437,9,3023380,0,550,,
G25_B630_C70_T128_W605_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174904310670,999453.203828,0.000522761,0.522761456,9,12332563,0,605,,
G25_B630_C70_T128_W60_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175256822130,1001467.555028,0.000521709,0.521709974,9,29790571,0,60,,
G25_B630_C70_T128_W485_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174660731680,998061.323885,0.00052349,0.523490491,9,8638444,0,485,,
G25_B630_C70_T128_W14_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174999583857,999997.62204,0.000522476,0.522476855,9,13505015,0,14,,
G25_B630_C70_T128_W500_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174443118140,996817.817942,0.000524143,0.524143533,9,7209972,0,500,,
G25_B630_C70_T128_W132_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175530159131,1003029.480748,0.000520897,0.520897563,10,27464390,0,132,,
G25_B630_C70_T128_W456_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175582188143,1003326.789388,0.000520743,0.52074321,9,14722512,0,456,,
G25_B630_C70_T128_W288_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175423674286,1002420.995919,0.000521213,0.521213756,9,27904398,0,288,,
G25_B630_C70_T128_W295_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174705087927,998314.788154,0.000523357,0.523357581,8,18141611,0,295,,
G25_B630_C70_T128_W260_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172005044609,982885.969194,0.000531572,0.531572969,9,20690874,0,260,,
G25_B630_C70_T128_W459_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,176494014981,1008537.228462,0.000518052,0.518052877,9,15055068,0,459,,
G25_B630_C70_T128_W312_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,176131470386,1006465.545062,0.000519119,0.519119224,9,7673001,0,312,,
G25_B630_C70_T128_W48_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174919193280,999538.247314,0.000522716,0.522716978,9,18671555,0,48,,
G25_B630_C70_T128_W53_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175560450547,1003202.574554,0.000520807,0.520807687,8,9528645,0,53,,
G25_B630_C70_T128_W423_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174986749563,999924.283217,0.000522515,0.522515176,9,4489469,0,423,,
G25_B630_C70_T128_W87_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172302089164,984583.366651,0.000530656,0.53065655,9,19485588,0,87,,
G25_B630_C70_T128_W201_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175867359071,1004956.337548,0.000519898,0.519898818,9,10294190,0,201,,
G25_B630_C70_T128_W145_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175187692237,1001072.527068,0.000521915,0.521915844,9,33321236,0,145,,
G25_B630_C70_T128_W277_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175635588999,1003631.937137,0.000520584,0.520584881,9,21172762,0,277,,
G25_B630_C70_T128_W270_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,177269015256,1012965.801462,0.000515788,0.515788008,9,30781162,0,270,,
G25_B630_C70_T128_W273_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,176203370313,1006876.401788,0.000518907,0.518907397,9,21568692,0,273,,
G25_B630_C70_T128_W352_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172867292089,987813.097651,0.000528921,0.528921528,9,11326327,0,352,,
G25_B630_C70_T128_W240_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175621224247,1003549.852839,0.000520627,0.520627462,9,2182254,0,240,,
G25_B630_C70_T128_W211_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172702537358,986871.642045,0.000529426,0.529426108,9,8262001,0,211,,
G25_B630_C70_T128_W70_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,176110208935,1006344.051057,0.000519181,0.519181896,8,31609563,0,70,,
G25_B630_C70_T128_W208_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,176926725338,1011009.859074,0.000516785,0.516785873,9,26014790,0,208,,
G25_B630_C70_T128_W13_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173267703714,990101.16408,0.000527699,0.527699221,9,24380302,0,13,,
G25_B630_C70_T128_W386_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,177233284548,1012761.625988,0.000515891,0.515891992,9,32634235,0,386,,
G25_B630_C70_T128_W445_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,177372344218,1013556.252674,0.000515487,0.515487533,9,12296263,0,445,,
G25_B630_C70_T128_W320_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,176342330313,1007670.458931,0.000518498,0.518498491,9,17297853,0,320,,
G25_B630_C70_T128_W548_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173320773603,990404.420588,0.000527537,0.527537642,9,16727542,0,548,,
G25_B630_C70_T128_W164_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,177915205743,1016658.318531,0.000513914,0.513914658,8,3484699,0,164,,
G25_B630_C70_T128_W327_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173980570764,994174.690079,0.000525537,0.525537029,9,24063826,0,327,,
G25_B630_C70_T128_W_regionrun_concurrent,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-08.14_13_22/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,run_concurrent,v11.1.6-srio-xmit-delay.,25,630,70,128,180118187293,1029246.78,,,,,,,,
0,concurrent_all_remote_remove_problems_T128,v2.0.0-99-g0b22d74,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522481369,33554432,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,load_edge_list_buffered,v11.1.6-srio-xmit-delay.,25,136,34,128,19633474796,112191.28,,,,,,,,
1,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,calculate_degrees,v11.1.6-srio-xmit-delay.,25,136,34,128,1535160166,8772.34,,,,,,,,
2,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,count_local_edges,v11.1.6-srio-xmit-delay.,25,136,34,128,34588796,197.65,,,,,,,,
3,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,carve_edge_storage,v11.1.6-srio-xmit-delay.,25,136,34,128,50780013,290.17,,,,,,,,
4,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,fill_edge_blocks,v11.1.6-srio-xmit-delay.,25,136,34,128,4448998134,25422.84,,,,,,,,
5,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,sort_uniq_edge_blocks,v11.1.6-srio-xmit-delay.,25,136,34,128,2114,0.01,,,,,,,,
G25_B136_C34_T128_W_regionsort_edge_lists,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,sort_edge_lists,v11.1.6-srio-xmit-delay.,25,136,34,128,10137083078,57926.18,,,,,,,,
G25_B136_C34_T128_W59_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,50700278090,289715.874799,0.001803406,1.803406918,8,5550703,0,59,,
G25_B136_C34_T128_W114_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,65842599971,376243.428405,0.001388663,1.388663757,8,17990228,0,114,,
G25_B136_C34_T128_W98_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,66386458016,379351.188662,0.001377287,1.377287401,8,25538448,0,98,,
G25_B136_C34_T128_W52_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,67293784711,384535.912634,0.001358717,1.358717341,8,25224404,0,52,,
G25_B136_C34_T128_W94_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,67463399718,385505.141245,0.001355301,1.355301284,9,30867450,0,94,,
G25_B136_C34_T128_W58_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,68385122570,390772.128971,0.001337033,1.337033975,9,6041830,0,58,,
G25_B136_C34_T128_W134_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,68522043543,391554.534531,0.001334362,1.334362309,9,4940644,0,134,,
G25_B136_C34_T128_W5_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,68650215053,392286.94316,0.001331871,1.331871024,9,14728636,0,5,,
G25_B136_C34_T128_W108_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,71239867068,407084.954674,0.001283455,1.283455964,9,9213199,0,108,,
G25_B136_C34_T128_W23_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,71894970777,410828.404439,0.001271761,1.271761171,9,22700971,0,23,,
G25_B136_C34_T128_W53_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,72626488755,415008.507171,0.001258951,1.258951573,8,9528645,0,53,,
G25_B136_C34_T128_W17_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,72626708445,415009.762542,0.001258947,1.258947764,9,12001241,0,17,,
G25_B136_C34_T128_W10_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,74286960065,424496.914657,0.001230811,1.230811332,9,31264315,0,10,,
G25_B136_C34_T128_W2_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,74952914585,428302.369057,0.001219875,1.219875608,9,30359503,0,2,,
G25_B136_C34_T128_W75_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,75126072270,429291.841542,0.001217063,1.217063923,8,17051974,0,75,,
G25_B136_C34_T128_W7_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,75858094918,433474.828102,0.001205319,1.205319384,8,4815593,0,7,,
G25_B136_C34_T128_W125_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,76666365231,438093.515605,0.001192612,1.192612066,9,32095779,0,125,,
G25_B136_C34_T128_W21_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,78532801455,448758.865457,0.001164268,1.164268058,9,12091765,0,21,,
G25_B136_C34_T128_W14_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,78574743145,448998.532257,0.001163646,1.163646594,9,13505015,0,14,,
G25_B136_C34_T128_W32_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,78747957847,449988.330554,0.001161087,1.161087027,9,20589343,0,32,,
G25_B136_C34_T128_W85_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,78869239107,450681.366325,0.001159301,1.159301564,8,19559286,0,85,,
G25_B136_C34_T128_W8_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,81200457160,464002.612342,0.001126018,1.126018688,9,2518405,0,8,,
G25_B136_C34_T128_W78_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,83106909149,474896.623708,0.001100188,1.100188097,9,7832177,0,78,,
G25_B136_C34_T128_W106_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,86032125108,491612.143474,0.00106278,1.06278012,9,17136218,0,106,,
G25_B136_C34_T128_W49_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,87639707857,500798.330611,0.001043285,1.043285452,9,24131241,0,49,,
G25_B136_C34_T128_W34_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,87728594499,501306.254279,0.001042228,1.042228395,9,16135451,0,34,,
G25_B136_C34_T128_W72_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,87907226570,502327.008971,0.00104011,1.040110532,8,22438039,0,72,,
G25_B136_C34_T128_W3_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,88345758192,504832.903954,0.001034947,1.034947621,9,32929173,0,3,,
G25_B136_C34_T128_W28_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,88171553429,503837.448165,0.001036992,1.036992416,9,21007587,0,28,,
G25_B136_C34_T128_W46_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,88474869756,505570.68432,0.001033437,1.033437319,9,20962765,0,46,,
G25_B136_C34_T128_W89_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,88339508638,504797.192217,0.00103502,1.035020838,9,5870818,0,89,,
G25_B136_C34_T128_W126_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,88470396726,505545.124148,0.001033489,1.03348957,9,29935912,0,126,,
G25_B136_C34_T128_W110_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,89148927363,509422.442074,0.001025623,1.02562347,9,27610325,0,110,,
G25_B136_C34_T128_W61_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,89055120254,508886.401451,0.001026703,1.026703821,9,22193360,0,61,,
G25_B136_C34_T128_W73_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,88623433674,506419.620994,0.001031704,1.031704916,8,32821779,0,73,,
G25_B136_C34_T128_W9_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,88757592897,507186.245125,0.001030145,1.03014547,8,25115490,0,9,,
G25_B136_C34_T128_W12_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,88607671413,506329.550931,0.001031888,1.031888445,8,22696417,0,12,,
G25_B136_C34_T128_W56_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,89363137559,510646.500337,0.001023164,1.023164973,9,13857725,0,56,,
G25_B136_C34_T128_W4_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,88836275007,507635.857182,0.001029233,1.029233072,8,32080263,0,4,,
G25_B136_C34_T128_W64_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,88923975200,508137.001142,0.001028218,1.028218003,9,16033197,0,64,,
G25_B136_C34_T128_W120_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,89419147633,510966.557902,0.001022524,1.022524086,8,17110511,0,120,,
G25_B136_C34_T128_W47_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,89592591809,511957.667479,0.001020544,1.02054456,9,26456074,0,47,,
G25_B136_C34_T128_W40_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,89608464850,512048.370571,0.001020363,1.020363784,9,26734991,0,40,,
G25_B136_C34_T128_W77_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,89642248811,512241.421777,0.001019979,1.019979233,9,21991346,0,77,,
G25_B136_C34_T128_W68_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,89786839663,513067.655217,0.001018336,1.01833668,9,6261029,0,68,,
G25_B136_C34_T128_W83_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,89932540473,513900.231274,0.001016686,1.01668686,9,17775880,0,83,,
G25_B136_C34_T128_W6_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,90141526207,515094.435468,0.001014329,1.014329755,8,22952778,0,6,,
G25_B136_C34_T128_W97_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,90109492901,514911.388005,0.00101469,1.014690343,9,18285615,0,97,,
G25_B136_C34_T128_W119_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,90108583044,514906.188822,0.0010147,1.014700588,8,17309304,0,119,,
G25_B136_C34_T128_W57_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,90501727638,517152.729359,0.001010292,1.010292672,9,6638489,0,57,,
G25_B136_C34_T128_W76_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,90917236605,519527.066314,0.001005675,1.005675443,9,13411812,0,76,,
G25_B136_C34_T128_W42_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,90994721224,519969.835565,0.001004819,1.004819082,9,33488213,0,42,,
G25_B136_C34_T128_W8_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,92069956648,526114.037988,0.003972381,3.972381128,,,0,8,15802544,4
G25_B136_C34_T128_W96_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,91794157998,524538.045702,0.000996068,0.996068097,8,15100856,0,96,,
G25_B136_C34_T128_W43_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,91893048300,525103.133142,0.000994996,0.994996182,9,33075954,0,43,,
G25_B136_C34_T128_W102_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,92024587636,525854.786491,0.000993573,0.993573941,9,17819240,0,102,,
G25_B136_C34_T128_W11_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,92077571187,526157.549639,0.000993002,0.993002216,9,4310368,0,11,,
G25_B136_C34_T128_W69_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,92038322824,525933.273279,0.000993425,0.993425667,9,6125186,0,69,,
G25_B136_C34_T128_W90_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,92061175185,526063.858199,0.000993179,0.993179069,9,33077984,0,90,,
G25_B136_C34_T128_W63_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,92254048101,527165.989148,0.000991102,0.991102657,9,6164606,0,63,,
G25_B136_C34_T128_W29_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,94275972017,538719.840097,0.003879429,3.879429195,,,0,29,15802544,4
G25_B136_C34_T128_W91_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,94652735625,540872.774999,0.000965986,0.965986156,9,30275937,0,91,,
G25_B136_C34_T128_W87_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,94816767256,541810.098605,0.000964315,0.964315014,9,19485588,0,87,,
G25_B136_C34_T128_W11_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,95311444317,544636.824668,0.003837282,3.83728272,,,0,11,15802544,4
G25_B136_C34_T128_W33_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,95926871179,548153.549594,0.003812664,3.812664311,,,0,33,15802544,4
G25_B136_C34_T128_W67_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,95047329640,543127.597942,0.000961975,0.961975813,9,20513844,0,67,,
G25_B136_C34_T128_W38_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,95310620759,544632.118622,0.000959318,0.9593184,9,14469016,0,38,,
G25_B136_C34_T128_W28_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,95761975761,547211.290062,0.003819229,3.819229452,,,0,28,15802544,4
G25_B136_C34_T128_W3_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,96242479983,549957.028474,0.003800161,3.800161408,,,0,3,15802544,4
G25_B136_C34_T128_W22_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,96698849521,552564.854405,0.003782226,3.782226573,,,0,22,15802544,4
G25_B136_C34_T128_W4_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,96293518692,550248.67824,0.003798147,3.798147198,,,0,4,15802544,4
G25_B136_C34_T128_W22_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,96348798568,550564.563245,0.000948981,0.94898155,9,29412498,0,22,,
G25_B136_C34_T128_W27_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,97517452372,557242.584982,0.003750476,3.750476959,,,0,27,15802544,4
G25_B136_C34_T128_W10_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,97804957177,558885.469582,0.003739452,3.739452159,,,0,10,15802544,4
G25_B136_C34_T128_W16_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,97546040151,557405.943719,0.000937334,0.937334125,8,21813619,0,16,,
G25_B136_C34_T128_W15_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,97872976239,559274.149937,0.000934203,0.934203043,9,14546554,0,15,,
G25_B136_C34_T128_W2_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,98309206512,561766.894354,0.003720271,3.720271694,,,0,2,15802544,4
G25_B136_C34_T128_W109_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,98363066421,562074.665262,0.000929548,0.929548412,9,6530212,0,109,,
G25_B136_C34_T128_W17_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,98725863351,564147.790577,0.00370457,3.704570878,,,0,17,15802544,4
G25_B136_C34_T128_W93_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,98777495606,564442.832034,0.000925648,0.925648415,8,20964221,0,93,,
G25_B136_C34_T128_W44_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,98725443957,564145.394039,0.000926136,0.92613645,9,6411294,0,44,,
G25_B136_C34_T128_W21_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,99187912001,566788.068577,0.003687313,3.687313815,,,0,21,15802544,4
G25_B136_C34_T128_W23_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,99552457033,568871.183045,0.003673811,3.673811467,,,0,23,15802544,4
G25_B136_C34_T128_W12_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,99064174221,566080.995548,0.003691919,3.691919517,,,0,12,15802544,4
G25_B136_C34_T128_W65_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,99633761841,569335.781948,0.000917693,0.917693265,9,31011491,0,65,,
G25_B136_C34_T128_W30_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,99675901983,569576.582759,0.003669261,3.669261587,,,0,30,15802544,4
G25_B136_C34_T128_W54_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,99384589760,567911.941485,0.000919994,0.91999406,8,12393550,0,54,,
G25_B136_C34_T128_W13_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,99888693607,570792.534897,0.003661445,3.661445005,,,0,13,15802544,4
G25_B136_C34_T128_W71_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,99977045802,571297.404582,0.000914542,0.914542248,8,15067009,0,71,,
G25_B136_C34_T128_W86_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,100698023009,575417.274337,0.000907994,0.907994313,9,23844287,0,86,,
G25_B136_C34_T128_W118_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,100718726449,575535.579708,0.000907807,0.907807668,9,22914234,0,118,,
G25_B136_C34_T128_W107_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,100906574327,576608.996154,0.000906117,0.906117692,9,731091,0,107,,
G25_B136_C34_T128_W50_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,101384940749,579342.518565,0.000901842,0.90184234,9,3437238,0,50,,
G25_B136_C34_T128_W131_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,101596959107,580554.052039,0.00089996,0.899960324,9,21151704,0,131,,
G25_B136_C34_T128_W45_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,101694804655,581113.169457,0.000899094,0.899094428,9,12178556,0,45,,
G25_B136_C34_T128_W121_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,101716851733,581239.152759,0.000898899,0.89889955,9,31550468,0,121,,
G25_B136_C34_T128_W26_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,101948297772,582561.701554,0.003587474,3.587474889,,,0,26,15802544,4
G25_B136_C34_T128_W36_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,102379103650,585023.449428,0.000893084,0.893084907,8,2571468,0,36,,
G25_B136_C34_T128_W35_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,102116900677,583525.146725,0.000895378,0.895378058,9,16332782,0,35,,
G25_B136_C34_T128_W84_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,102095079309,583400.453194,0.000895569,0.895569432,9,10269289,0,84,,
G25_B136_C34_T128_W1_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,102786505796,587351.461691,0.000889545,0.889545097,8,7825043,0,1,,
G25_B136_C34_T128_W30_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,102487980011,585645.600062,0.000892136,0.892136153,9,22552777,0,30,,
G25_B136_C34_T128_W74_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,103368007391,590674.327948,0.00088454,0.884540919,9,21977688,0,74,,
G25_B136_C34_T128_W27_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,103232809176,589901.766719,0.000885699,0.885699352,9,1711530,0,27,,
G25_B136_C34_T128_W51_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,103595378229,591973.589879,0.000882599,0.882599531,9,947199,0,51,,
G25_B136_C34_T128_W16_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,103672520060,592414.400342,0.00352781,3.527810051,,,0,16,15802544,4
G25_B136_C34_T128_W129_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,103688980141,592508.457948,0.000881802,0.881802792,9,11800578,0,129,,
G25_B136_C34_T128_W66_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,104388665224,596506.658422,0.000875892,0.87589234,9,9026697,0,66,,
G25_B136_C34_T128_W19_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,103993484038,594248.480217,0.003516921,3.516921869,,,0,19,15802544,4
G25_B136_C34_T128_W0_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,104145384540,595116.483085,0.003511792,3.511792288,,,0,0,15802544,4
G25_B136_C34_T128_W1_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,104212462541,595499.785948,0.003509531,3.509531867,,,0,1,15802544,4
G25_B136_C34_T128_W26_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,104837869198,599073.538274,0.000872139,0.872139361,9,14954780,0,26,,
G25_B136_C34_T128_W24_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,104670151757,598115.152897,0.003494185,3.494185803,,,0,24,15802544,4
G25_B136_C34_T128_W5_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,104404387373,596596.499274,0.00350308,3.503080354,,,0,5,15802544,4
G25_B136_C34_T128_W112_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,104344036420,596251.636685,0.000876266,0.876266966,9,15687179,0,112,,
G25_B136_C34_T128_W18_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,104936827097,599639.011982,0.003485306,3.485306049,,,0,18,15802544,4
G25_B136_C34_T128_W9_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,104544445350,597396.830571,0.003498387,3.498387284,,,0,9,15802544,4
G25_B136_C34_T128_W15_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,105032432742,600185.329954,0.003482133,3.482133553,,,0,15,15802544,4
G25_B136_C34_T128_W37_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,104738702580,598506.871885,0.000872965,0.872965102,9,5615834,0,37,,
G25_B136_C34_T128_W127_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,104959908057,599770.903182,0.000871125,0.871125308,9,25423967,0,127,,
G25_B136_C34_T128_W111_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,104588657885,597649.473628,0.000874217,0.874217473,8,19213426,0,111,,
G25_B136_C34_T128_W13_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,104896074551,599406.140291,0.000871655,0.871655423,9,24380302,0,13,,
G25_B136_C34_T128_W14_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,104933025753,599617.290017,0.003485432,3.485432309,,,0,14,15802544,4
G25_B136_C34_T128_W20_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,105442655673,602529.460988,0.003468586,3.46858637,,,0,20,15802544,4
G25_B136_C34_T128_W55_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,104781093870,598749.107828,0.000872611,0.872611927,9,6748204,0,55,,
G25_B136_C34_T128_W32_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,105009851075,600056.291857,0.003482882,3.482882363,,,0,32,15802544,4
G25_B136_C34_T128_W19_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,104793933225,598822.475571,0.000872505,0.872505014,8,16654511,0,19,,
G25_B136_C34_T128_W123_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,105222541633,601271.666474,0.00086895,0.868950995,9,26862078,0,123,,
G25_B136_C34_T128_W128_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,105032726407,600187.008039,0.000870521,0.870521364,9,29057460,0,128,,
G25_B136_C34_T128_W31_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,105183582439,601049.042508,0.000869272,0.869272848,9,29260374,0,31,,
G25_B136_C34_T128_W41_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,105537914085,603073.794771,0.000866354,0.866354362,9,13002532,0,41,,
G25_B136_C34_T128_W39_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,105462154007,602640.880039,0.000866976,0.866976719,9,5300358,0,39,,
G25_B136_C34_T128_W80_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,105704866280,604027.807314,0.000864986,0.864986026,9,22797709,0,80,,
G25_B136_C34_T128_W60_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,105636408880,603636.622171,0.000865546,0.865546578,9,29790571,0,60,,
G25_B136_C34_T128_W24_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,106498607343,608563.470531,0.000858539,0.858539229,8,15747006,0,24,,
G25_B136_C34_T128_W130_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,106698445645,609705.403685,0.000856931,0.856931248,8,32997146,0,130,,
G25_B136_C34_T128_W117_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,107733810880,615621.776457,0.000848695,0.848695795,9,21369661,0,117,,
G25_B136_C34_T128_W132_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,107957916381,616902.379319,0.000846934,0.846934021,10,27464390,0,132,,
G25_B136_C34_T128_W6_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,107994693529,617112.534451,0.003386619,3.386619715,,,0,6,15802544,4
G25_B136_C34_T128_W31_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,108268566651,618677.523719,0.003378053,3.378053017,,,0,31,15802544,4
G25_B136_C34_T128_W7_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,109018206061,622961.177491,0.003354824,3.354824588,,,0,7,15802544,4
G25_B136_C34_T128_W48_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,108397145298,619412.258845,0.000843502,0.843502216,9,18671555,0,48,,
G25_B136_C34_T128_W25_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,109094917119,623399.526394,0.003352465,3.352465613,,,0,25,15802544,4
G25_B136_C34_T128_W100_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,108878249183,622161.423902,0.000839775,0.839775005,8,5675326,0,100,,
G25_B136_C34_T128_W92_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,108618421997,620676.697125,0.000841783,0.841783839,9,12780919,0,92,,
G25_B136_C34_T128_W122_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,108572270417,620412.973811,0.000842141,0.842141662,9,25819317,0,122,,
G25_B136_C34_T128_W20_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,108747482162,621414.183782,0.000840784,0.84078482,9,12423108,0,20,,
G25_B136_C34_T128_W116_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,108787426420,621642.436685,0.000840476,0.840476103,8,2067918,0,116,,
G25_B136_C34_T128_W124_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,109537174864,625926.713508,0.000834723,0.834723301,9,24126765,0,124,,
G25_B136_C34_T128_W0_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,109071743070,623267.103257,0.000838285,0.838285239,9,2436375,0,0,,
G25_B136_C34_T128_W99_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,109252023170,624297.275257,0.000836901,0.836901959,8,23612497,0,99,,
G25_B136_C34_T128_W101_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,109449919190,625428.109657,0.000835388,0.83538876,9,15566189,0,101,,
G25_B136_C34_T128_W33_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,109934279227,628195.881297,0.000831708,0.831708116,9,27850100,0,33,,
G25_B136_C34_T128_W29_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,109830108489,627600.619937,0.000832496,0.832496967,8,6054120,0,29,,
G25_B136_C34_T128_W82_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,110092338448,629099.076845,0.000830514,0.830514035,8,11365763,0,82,,
G25_B136_C34_T128_W135_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,110082305063,629041.743217,0.000830589,0.830589732,9,12784789,0,135,,
G25_B136_C34_T128_W25_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,110305069688,630314.683931,0.000828912,0.828912329,8,23715431,0,25,,
G25_B136_C34_T128_W79_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,110493207008,631389.754331,0.0008275,0.827500936,8,8191198,0,79,,
G25_B136_C34_T128_W88_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,110656844179,632324.82388,0.000826277,0.826277244,8,31333637,0,88,,
G25_B136_C34_T128_W103_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,110683466830,632476.953314,0.000826078,0.8260785,8,27334729,0,103,,
G25_B136_C34_T128_W104_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,111080523993,634745.851388,0.000823125,0.823125683,8,14318550,0,104,,
G25_B136_C34_T128_W81_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,110949284913,633995.913788,0.000824099,0.824099338,9,18867402,0,81,,
G25_B136_C34_T128_W95_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,111248258198,635704.33256,0.000821884,0.821884618,8,4850931,0,95,,
G25_B136_C34_T128_W62_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,111080677756,634746.730034,0.000823124,0.823124544,8,5908625,0,62,,
G25_B136_C34_T128_W70_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,111410640393,636632.230817,0.000820686,0.820686713,8,31609563,0,70,,
G25_B136_C34_T128_W105_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,111409575279,636626.144451,0.000820694,0.820694559,8,9128524,0,105,,
G25_B136_C34_T128_W115_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,111238213371,635646.933548,0.000821958,0.821958835,8,17067297,0,115,,
G25_B136_C34_T128_W113_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,111580926319,637605.293251,0.000819434,0.819434246,8,2307126,0,113,,
G25_B136_C34_T128_W133_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,111528265012,637304.371497,0.000819821,0.819821166,8,20481743,0,133,,
G25_B136_C34_T128_W18_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,111675736163,638147.063788,0.000818738,0.818738567,8,4866086,0,18,,
G25_B136_C34_T128_W_regionrun_concurrent,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.08_22_39/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,run_concurrent,v11.1.6-srio-xmit-delay.,25,136,34,128,113739887625,649942.21,,,,,,,,
0,concurrent_all_remote_remove_problems_T128,v2.0.0-99-g0b22d74,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522481369,33554432,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,load_edge_list_buffered,v11.1.6-srio-xmit-delay.,25,153,17,128,19707199253,112612.56,,,,,,,,
1,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,calculate_degrees,v11.1.6-srio-xmit-delay.,25,153,17,128,1535141361,8772.23,,,,,,,,
2,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,count_local_edges,v11.1.6-srio-xmit-delay.,25,153,17,128,34593501,197.67,,,,,,,,
3,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,carve_edge_storage,v11.1.6-srio-xmit-delay.,25,153,17,128,50735077,289.91,,,,,,,,
4,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,fill_edge_blocks,v11.1.6-srio-xmit-delay.,25,153,17,128,4448612170,25420.64,,,,,,,,
5,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,sort_uniq_edge_blocks,v11.1.6-srio-xmit-delay.,25,153,17,128,1999,0.01,,,,,,,,
G25_B153_C17_T128_W_regionsort_edge_lists,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,sort_edge_lists,v11.1.6-srio-xmit-delay.,25,153,17,128,11358153170,64903.73,,,,,,,,
G25_B153_C17_T128_W59_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,36208861345,206907.779114,0.002525161,2.525161766,8,5550703,0,59,,
G25_B153_C17_T128_W114_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,36915675002,210946.714297,0.002476813,2.47681323,8,17990228,0,114,,
G25_B153_C17_T128_W72_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,39510830529,225776.174451,0.00231413,2.314130861,8,22438039,0,72,,
G25_B153_C17_T128_W12_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,39680398972,226745.136982,0.002304241,2.304241757,8,22696417,0,12,,
G25_B153_C17_T128_W84_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,39851241094,227721.377679,0.002294363,2.294363481,9,10269289,0,84,,
G25_B153_C17_T128_W49_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,40267707803,230101.187445,0.002270634,2.270634144,9,24131241,0,49,,
G25_B153_C17_T128_W152_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,40381219465,230749.825514,0.002264251,2.264251389,9,10879741,0,152,,
G25_B153_C17_T128_W52_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,41590803843,237661.736245,0.0021984,2.198400218,8,25224404,0,52,,
G25_B153_C17_T128_W148_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,43958976855,251194.153457,0.002079967,2.079967251,9,14856288,0,148,,
G25_B153_C17_T128_W4_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,43868908384,250679.47648,0.002084237,2.08423769,8,32080263,0,4,,
G25_B153_C17_T128_W94_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,47922914123,273845.223559,0.001907923,1.907923045,9,30867450,0,94,,
G25_B153_C17_T128_W69_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,47911702127,273781.155011,0.001908369,1.908369525,9,6125186,0,69,,
G25_B153_C17_T128_W55_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,48374240299,276424.23028,0.001890122,1.89012234,9,6748204,0,55,,
G25_B153_C17_T128_W65_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,48149805239,275141.744222,0.001898932,1.898932546,9,31011491,0,65,,
G25_B153_C17_T128_W120_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,52271944129,298696.823594,0.001749183,1.749183693,8,17110511,0,120,,
G25_B153_C17_T128_W34_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,51313849138,293221.995074,0.001781843,1.781843182,9,16135451,0,34,,
G25_B153_C17_T128_W9_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,53153073254,303731.847165,0.001720187,1.720187125,8,25115490,0,9,,
G25_B153_C17_T128_W131_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,53290416005,304516.662885,0.001715753,1.715753772,9,21151704,0,131,,
G25_B153_C17_T128_W44_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,53188966664,303936.952365,0.001719026,1.719026294,9,6411294,0,44,,
G25_B153_C17_T128_W77_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,53336105494,304777.745679,0.001714284,1.714284,9,21991346,0,77,,
G25_B153_C17_T128_W36_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,53295382103,304545.040588,0.001715593,1.715593897,8,2571468,0,36,,
G25_B153_C17_T128_W68_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,53440211959,305372.639765,0.001710944,1.710944416,9,6261029,0,68,,
G25_B153_C17_T128_W139_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,54162653362,309500.876354,0.001688123,1.68812321,9,23505031,0,139,,
G25_B153_C17_T128_W22_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,54330322429,310458.985308,0.001682913,1.682913485,9,29412498,0,22,,
G25_B153_C17_T128_W87_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,54270468106,310116.960605,0.001684769,1.684769552,9,19485588,0,87,,
G25_B153_C17_T128_W21_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,54240061802,309943.210297,0.001685714,1.685714013,9,12091765,0,21,,
G25_B153_C17_T128_W14_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,54464827317,311227.584668,0.001678757,1.678757406,9,13505015,0,14,,
G25_B153_C17_T128_W48_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,54902536058,313728.777474,0.001665373,1.665373566,9,18671555,0,48,,
G25_B153_C17_T128_W125_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,54752780151,312873.029434,0.001669928,1.669928577,9,32095779,0,125,,
G25_B153_C17_T128_W151_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,55144840889,315113.376508,0.001658055,1.658055963,9,16731244,0,151,,
G25_B153_C17_T128_W108_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,55038990190,314508.515371,0.001661244,1.661244727,9,9213199,0,108,,
G25_B153_C17_T128_W107_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,55391961034,316525.491622,0.001650658,1.650658878,9,731091,0,107,,
G25_B153_C17_T128_W35_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,55607198187,317755.418211,0.001644269,1.644269721,9,16332782,0,35,,
G25_B153_C17_T128_W37_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,55649457819,317996.901822,0.001643021,1.643021079,9,5615834,0,37,,
G25_B153_C17_T128_W121_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,56320813691,321833.221091,0.001623435,1.623435925,9,31550468,0,121,,
G25_B153_C17_T128_W111_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,56806629977,324609.314154,0.001609552,1.609552129,8,19213426,0,111,,
G25_B153_C17_T128_W23_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,56886719748,325066.969988,0.001607286,1.60728607,9,22700971,0,23,,
G25_B153_C17_T128_W136_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,57293304985,327390.3142,0.001595879,1.595879872,9,3770674,0,136,,
G25_B153_C17_T128_W97_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,57494623347,328540.70484,0.001590291,1.590291873,9,18285615,0,97,,
G25_B153_C17_T128_W33_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,57165645587,326660.831925,0.001599443,1.59944371,9,27850100,0,33,,
G25_B153_C17_T128_W128_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,57184990373,326771.373559,0.001598902,1.598902643,9,29057460,0,128,,
G25_B153_C17_T128_W129_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,56854566673,324883.238131,0.001608195,1.608195042,9,11800578,0,129,,
G25_B153_C17_T128_W1_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,58237885612,332787.917782,0.001569995,1.569995739,8,7825043,0,1,,
G25_B153_C17_T128_W57_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,57870148771,330686.564405,0.001579972,1.579972303,9,6638489,0,57,,
G25_B153_C17_T128_W119_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,57775572969,330146.131251,0.001582558,1.582558641,8,17309304,0,119,,
G25_B153_C17_T128_W122_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,57911311734,330921.781337,0.001578849,1.57884927,9,25819317,0,122,,
G25_B153_C17_T128_W86_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,58124235229,332138.487022,0.001573065,1.573065553,9,23844287,0,86,,
G25_B153_C17_T128_W54_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,57957929826,331188.170434,0.001577579,1.577579332,8,12393550,0,54,,
G25_B153_C17_T128_W15_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,58905101927,336600.58244,0.001552212,1.552212444,9,14546554,0,15,,
G25_B153_C17_T128_W147_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,59240713294,338518.361679,0.001543418,1.543418827,9,32435810,0,147,,
G25_B153_C17_T128_W124_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,59069924483,337542.425617,0.001547881,1.547881313,9,24126765,0,124,,
G25_B153_C17_T128_W100_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,59159275771,338053.004405,0.001545543,1.545543468,8,5675326,0,100,,
G25_B153_C17_T128_W92_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,59550695345,340289.687685,0.001535384,1.535384796,9,12780919,0,92,,
G25_B153_C17_T128_W149_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,60352956797,344874.038839,0.001514975,1.514975191,9,20488417,0,149,,
G25_B153_C17_T128_W127_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,59649123585,340852.134771,0.001532851,1.532851226,9,25423967,0,127,,
G25_B153_C17_T128_W117_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,59884165588,342195.231931,0.001526834,1.526834871,9,21369661,0,117,,
G25_B153_C17_T128_W135_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,60582627726,346186.444148,0.001509231,1.509231865,9,12784789,0,135,,
G25_B153_C17_T128_W85_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,60014777267,342941.584382,0.001523511,1.523511982,8,19559286,0,85,,
G25_B153_C17_T128_W74_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,60135319658,343630.398045,0.001520458,1.520458073,9,21977688,0,74,,
G25_B153_C17_T128_W75_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,61094503359,349111.447765,0.001496586,1.496586881,8,17051974,0,75,,
G25_B153_C17_T128_W145_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,61186569462,349637.539782,0.001494334,1.494334999,9,33321236,0,145,,
G25_B153_C17_T128_W99_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,61533569598,351620.397702,0.001485908,1.485908145,8,23612497,0,99,,
G25_B153_C17_T128_W103_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,61485532180,351345.898171,0.001487069,1.487069055,8,27334729,0,103,,
G25_B153_C17_T128_W20_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,61590547956,351945.98832,0.001484533,1.484533508,9,12423108,0,20,,
G25_B153_C17_T128_W2_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,62046073881,354548.993605,0.001473634,1.473634455,9,30359503,0,2,,
G25_B153_C17_T128_W116_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,61854706189,353455.463937,0.001478193,1.478193623,8,2067918,0,116,,
G25_B153_C17_T128_W118_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,61988652853,354220.873445,0.001474999,1.474999505,9,22914234,0,118,,
G25_B153_C17_T128_W0_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,62203329066,355447.594662,0.001469908,1.469908984,9,2436375,0,0,,
G25_B153_C17_T128_W83_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,62302962418,356016.928102,0.001467558,1.467558342,9,17775880,0,83,,
G25_B153_C17_T128_W71_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,62348799207,356278.852611,0.001466479,1.466479442,8,15067009,0,71,,
G25_B153_C17_T128_W141_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,63280979865,361605.599228,0.001444876,1.444876998,9,22093069,0,141,,
G25_B153_C17_T128_W47_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,62949101720,359709.152685,0.001452494,1.452494631,9,26456074,0,47,,
G25_B153_C17_T128_W140_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,63398619156,362277.823748,0.001442195,1.442195957,8,20551868,0,140,,
G25_B153_C17_T128_W3_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,63517585546,362957.631691,0.001439494,1.439494771,9,32929173,0,3,,
G25_B153_C17_T128_W126_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,63759737576,364341.357577,0.001434027,1.434027738,9,29935912,0,126,,
G25_B153_C17_T128_W25_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,63646886248,363696.492845,0.00143657,1.436570391,8,23715431,0,25,,
G25_B153_C17_T128_W137_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,64006832521,365753.328691,0.001428491,1.428491751,9,26748848,0,137,,
G25_B153_C17_T128_W79_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,64691501023,369665.720131,0.001413373,1.413373176,8,8191198,0,79,,
G25_B153_C17_T128_W88_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,64574101589,368994.866222,0.001415942,1.41594277,8,31333637,0,88,,
G25_B153_C17_T128_W64_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,64808688543,370335.363102,0.001410817,1.410817505,9,16033197,0,64,,
G25_B153_C17_T128_W32_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,65018282234,371533.041337,0.001406269,1.406269577,9,20589343,0,32,,
G25_B153_C17_T128_W78_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,65100867224,372004.955565,0.001404485,1.404485626,9,7832177,0,78,,
G25_B153_C17_T128_W144_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,65536020697,374491.546839,0.001395159,1.395159963,9,31372534,0,144,,
G25_B153_C17_T128_W142_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,66627240600,380727.089142,0.00137231,1.372310055,8,20745802,0,142,,
G25_B153_C17_T128_W81_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,66163782360,378078.756342,0.001381922,1.381922692,9,18867402,0,81,,
G25_B153_C17_T128_W45_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,66266429936,378665.313919,0.001379782,1.379782076,9,12178556,0,45,,
G25_B153_C17_T128_W146_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,66463898655,379793.706599,0.001375682,1.37568265,9,1887365,0,146,,
G25_B153_C17_T128_W40_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,66535966627,380205.523582,0.001374192,1.374192589,9,26734991,0,40,,
G25_B153_C17_T128_W76_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,66687311985,381070.354199,0.001371073,1.37107389,9,13411812,0,76,,
G25_B153_C17_T128_W110_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,66989240084,382795.657622,0.001364894,1.364894304,9,27610325,0,110,,
G25_B153_C17_T128_W51_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,66721509269,381265.767251,0.001370371,1.370371163,9,947199,0,51,,
G25_B153_C17_T128_W31_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,66845987097,381977.069125,0.001367819,1.367819314,9,29260374,0,31,,
G25_B153_C17_T128_W104_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,66948532873,382563.044988,0.001365724,1.365724211,8,14318550,0,104,,
G25_B153_C17_T128_W123_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,67122185084,383555.343337,0.00136219,1.362190938,9,26862078,0,123,,
G25_B153_C17_T128_W62_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,67492025640,385668.717942,0.001354726,1.354726449,8,5908625,0,62,,
G25_B153_C17_T128_W73_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,67208821555,384050.408885,0.001360434,1.360434986,8,32821779,0,73,,
G25_B153_C17_T128_W11_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,67064509036,383225.765919,0.001363362,1.363362434,9,4310368,0,11,,
G25_B153_C17_T128_W95_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,67308381460,384619.322628,0.001358422,1.358422685,8,4850931,0,95,,
G25_B153_C17_T128_W30_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,68054390569,388882.231822,0.001343531,1.343531717,9,22552777,0,30,,
G25_B153_C17_T128_W17_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,67898361152,387990.635154,0.001346619,1.346619133,9,12001241,0,17,,
G25_B153_C17_T128_W70_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,68583495969,391905.691251,0.001333166,1.333166689,8,31609563,0,70,,
G25_B153_C17_T128_W130_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,68131177968,389321.016959,0.001342017,1.342017487,8,32997146,0,130,,
G25_B153_C17_T128_W96_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,68214681642,389798.180811,0.001340374,1.340374682,8,15100856,0,96,,
G25_B153_C17_T128_W90_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,68689569254,392511.824308,0.001331107,1.331107958,9,33077984,0,90,,
G25_B153_C17_T128_W42_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,68392758506,390815.762891,0.001336884,1.336884697,9,33488213,0,42,,
G25_B153_C17_T128_W143_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,68588906027,391936.605868,0.001333061,1.333061533,9,453097,0,143,,
G25_B153_C17_T128_W115_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,68639600597,392226.289125,0.001332076,1.332076985,8,17067297,0,115,,
G25_B153_C17_T128_W112_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,69022973810,394416.9932,0.001324678,1.324678251,9,15687179,0,112,,
G25_B153_C17_T128_W66_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,69385091256,396486.235748,0.001317764,1.317764819,9,9026697,0,66,,
G25_B153_C17_T128_W106_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,69913101096,399503.434834,0.001307812,1.307812567,9,17136218,0,106,,
G25_B153_C17_T128_W41_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,70102637996,400586.502834,0.001304276,1.304276627,9,13002532,0,41,,
G25_B153_C17_T128_W6_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,69840448648,399088.277988,0.001309173,1.309173037,8,22952778,0,6,,
G25_B153_C17_T128_W102_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,70293025179,401674.429594,0.001300744,1.300744021,9,17819240,0,102,,
G25_B153_C17_T128_W28_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,70120603534,400689.163051,0.001303942,1.30394246,9,21007587,0,28,,
G25_B153_C17_T128_W61_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,69954921001,399742.405719,0.00130703,1.307030741,9,22193360,0,61,,
G25_B153_C17_T128_W39_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,70252279910,401441.599485,0.001301498,1.301498433,9,5300358,0,39,,
G25_B153_C17_T128_W63_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,70467033044,402668.760251,0.001297532,1.297532027,9,6164606,0,63,,
G25_B153_C17_T128_W24_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,71364246723,407795.69556,0.001281219,1.281219048,8,15747006,0,24,,
G25_B153_C17_T128_W89_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,71717080329,409811.887594,0.001274915,1.274915708,9,5870818,0,89,,
G25_B153_C17_T128_W7_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,71447600171,408272.000977,0.001279724,1.27972433,8,4815593,0,7,,
G25_B153_C17_T128_W67_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,72667454727,415242.598439,0.001258241,1.258241844,9,20513844,0,67,,
G25_B153_C17_T128_W105_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,72361210981,413492.634177,0.001263566,1.263566917,8,9128524,0,105,,
G25_B153_C17_T128_W56_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,73005861718,417176.352674,0.001252409,1.252409465,9,13857725,0,56,,
G25_B153_C17_T128_W101_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,73339026823,419080.153274,0.00124672,1.24672001,9,15566189,0,101,,
G25_B153_C17_T128_W50_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,73506778393,420038.733674,0.001243874,1.24387484,9,3437238,0,50,,
G25_B153_C17_T128_W58_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,73571577139,420409.012222,0.001242779,1.242779288,9,6041830,0,58,,
G25_B153_C17_T128_W43_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,74044811096,423113.206262,0.001234836,1.234836458,9,33075954,0,43,,
G25_B153_C17_T128_W150_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,74888766211,427935.80692,0.00122092,1.220920531,8,28894862,0,150,,
G25_B153_C17_T128_W134_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,75311960027,430354.057297,0.001214059,1.214059921,9,4940644,0,134,,
G25_B153_C17_T128_W91_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,75355840829,430604.804737,0.001213352,1.213352956,9,30275937,0,91,,
G25_B153_C17_T128_W16_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,76914716771,439512.667262,0.004755097,4.755097251,,,0,16,15802544,4
G25_B153_C17_T128_W11_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,76617638012,437815.074354,0.004773534,4.77353476,,,0,11,15802544,4
G25_B153_C17_T128_W138_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,76236523602,435637.277725,0.001199336,1.199336327,9,14633457,0,138,,
G25_B153_C17_T128_W19_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,76244105783,435680.604474,0.001199217,1.199217058,8,16654511,0,19,,
G25_B153_C17_T128_W3_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,77119616834,440683.524765,0.004742463,4.742463374,,,0,3,15802544,4
G25_B153_C17_T128_W7_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,77221606170,441266.320971,0.004736199,4.736199833,,,0,7,15802544,4
G25_B153_C17_T128_W5_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,77338315187,441933.229639,0.004729052,4.729052571,,,0,5,15802544,4
G25_B153_C17_T128_W8_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,77368824356,442107.567748,0.004727187,4.727187744,,,0,8,15802544,4
G25_B153_C17_T128_W0_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,77498731358,442849.893474,0.004719263,4.719263811,,,0,0,15802544,4
G25_B153_C17_T128_W13_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,76910554688,439488.883931,0.004755354,4.755354577,,,0,13,15802544,4
G25_B153_C17_T128_W80_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,77120961724,440691.209851,0.001185582,1.185582106,9,22797709,0,80,,
G25_B153_C17_T128_W38_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,76894321012,439396.120068,0.001189076,1.189076528,9,14469016,0,38,,
G25_B153_C17_T128_W60_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,76948739790,439707.084514,0.001188235,1.188235603,9,29790571,0,60,,
G25_B153_C17_T128_W12_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,77513773365,442935.847799,0.004718348,4.718348009,,,0,12,15802544,4
G25_B153_C17_T128_W2_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,77920980384,445262.745051,0.00469369,4.693690409,,,0,2,15802544,4
G25_B153_C17_T128_W15_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,77143494451,440819.968291,0.004740995,4.740995477,,,0,15,15802544,4
G25_B153_C17_T128_W14_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,78425471042,448145.548811,0.004663497,4.663497119,,,0,14,15802544,4
G25_B153_C17_T128_W5_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,77580394513,443316.540074,0.001178561,1.178561063,9,14728636,0,5,,
G25_B153_C17_T128_W16_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,77663278117,443790.160668,0.001177303,1.177303282,8,21813619,0,16,,
G25_B153_C17_T128_W132_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,77736330811,444207.604634,0.001176196,1.176196912,10,27464390,0,132,,
G25_B153_C17_T128_W10_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,77988729929,445649.885308,0.004689612,4.689612956,,,0,10,15802544,4
G25_B153_C17_T128_W109_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,77881932864,445039.616365,0.001173997,1.173997985,9,6530212,0,109,,
G25_B153_C17_T128_W18_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,78048062478,445988.928445,0.001171499,1.171499065,8,4866086,0,18,,
G25_B153_C17_T128_W26_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,78950697996,451146.845691,0.001158105,1.158105432,9,14954780,0,26,,
G25_B153_C17_T128_W53_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,78299703516,447426.877234,0.001167734,1.16773408,8,9528645,0,53,,
G25_B153_C17_T128_W46_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,78413062618,448074.643531,0.001166045,1.166045926,9,20962765,0,46,,
G25_B153_C17_T128_W10_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,78448633442,448277.905382,0.001165517,1.165517208,9,31264315,0,10,,
G25_B153_C17_T128_W98_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,78603535920,449163.062399,0.00116322,1.163220346,8,25538448,0,98,,
G25_B153_C17_T128_W13_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,78693088974,449674.794137,0.001161896,1.161896596,9,24380302,0,13,,
G25_B153_C17_T128_W6_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,78650984647,449434.197982,0.004650125,4.650125614,,,0,6,15802544,4
G25_B153_C17_T128_W27_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,79071290607,451835.946325,0.001156339,1.156339191,9,1711530,0,27,,
G25_B153_C17_T128_W9_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,78965053235,451228.875628,0.00463163,4.631630617,,,0,9,15802544,4
G25_B153_C17_T128_W4_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,78906857834,450896.33048,0.004635046,4.635046538,,,0,4,15802544,4
G25_B153_C17_T128_W29_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,79268731447,452964.179697,0.001153459,1.153459007,8,6054120,0,29,,
G25_B153_C17_T128_W8_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,79634665564,455055.231794,0.001148158,1.148158677,9,2518405,0,8,,
G25_B153_C17_T128_W1_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,79980486627,457031.352154,0.004572827,4.572827369,,,0,1,15802544,4
G25_B153_C17_T128_W82_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,79917942837,456673.959068,0.001144088,1.144088912,8,11365763,0,82,,
G25_B153_C17_T128_W133_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,80243370676,458533.546719,0.001139449,1.139449047,8,20481743,0,133,,
G25_B153_C17_T128_W113_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,80204792450,458313.099714,0.001139997,1.139997118,8,2307126,0,113,,
G25_B153_C17_T128_W93_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,80128986946,457879.925405,0.001141075,1.141075605,8,20964221,0,93,,
G25_B153_C17_T128_W_regionrun_concurrent,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.06_53_22/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,run_concurrent,v11.1.6-srio-xmit-delay.,25,153,17,128,82252130876,470012.17,,,,,,,,


==> data/data-seq.csv <==
,executable,git_tag,hw_image,nodes,num_edges,num_vertices,out_file,region_name,sc-driver,scale,simultaneous_bfs,simultaneous_cc,threads,ticks,time_ms,GTEPS,MTEPS,levels,source_vertex,trial,worker,num_components,num_iters
0,concurrent_all_remote_remove_problems_T128,v2.0.0-99-g0b22d74,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522481369,33554432,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,load_edge_list_buffered,v11.1.6-srio-xmit-delay.,25,136,34,128,19655133225,112315.04,,,,,,,,
1,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,calculate_degrees,v11.1.6-srio-xmit-delay.,25,136,34,128,1538701111,8792.57,,,,,,,,
2,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,count_local_edges,v11.1.6-srio-xmit-delay.,25,136,34,128,34595590,197.68,,,,,,,,
3,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,carve_edge_storage,v11.1.6-srio-xmit-delay.,25,136,34,128,50743645,289.96,,,,,,,,
4,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,fill_edge_blocks,v11.1.6-srio-xmit-delay.,25,136,34,128,4449364867,25424.94,,,,,,,,
5,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,sort_uniq_edge_blocks,v11.1.6-srio-xmit-delay.,25,136,34,128,2126,0.01,,,,,,,,
G25_B136_C34_T128_W_regionsort_edge_lists,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,sort_edge_lists,v11.1.6-srio-xmit-delay.,25,136,34,128,10119706081,57826.89,,,,,,,,
G25_B136_C34_T128_W0_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,253934783,1451.055902,0.360065805,360.065805852,9,2436375,0,0,,
G25_B136_C34_T128_W0_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3513405696,20076.603977,0.104097559,104.097559446,,,0,0,15802544,4
G25_B136_C34_T128_W1_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,346153053,1978.017445,0.264141054,264.141054029,8,7825043,0,1,,
G25_B136_C34_T128_W1_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3511759780,20067.198742,0.104146348,104.146348614,,,0,1,15802544,4
G25_B136_C34_T128_W2_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,275989014,1577.080079,0.331293013,331.293013985,9,30359503,0,2,,
G25_B136_C34_T128_W2_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3512687690,20072.501085,0.104118837,104.118837362,,,0,2,15802544,4
G25_B136_C34_T128_W3_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,466821910,2667.553771,0.195863198,195.863198184,9,32929173,0,3,,
G25_B136_C34_T128_W3_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3512570090,20071.829085,0.104122323,104.122323235,,,0,3,15802544,4
G25_B136_C34_T128_W4_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,285476367,1631.293525,0.320283017,320.283017595,8,32080263,0,4,,
G25_B136_C34_T128_W4_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3514543834,20083.107622,0.104063848,104.063848844,,,0,4,15802544,4
G25_B136_C34_T128_W5_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,313787109,1793.069194,0.291386196,291.386196731,9,14728636,0,5,,
G25_B136_C34_T128_W5_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3513865688,20079.232502,0.104083932,104.083932276,,,0,5,15802544,4
G25_B136_C34_T128_W6_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,401241903,2292.810874,0.227875582,227.875582264,8,22952778,0,6,,
G25_B136_C34_T128_W6_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3511064435,20063.225342,0.104166974,104.166974167,,,0,6,15802544,4
G25_B136_C34_T128_W7_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,282855933,1616.319617,0.323250183,323.250183601,8,4815593,0,7,,
G25_B136_C34_T128_W7_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3513244740,20075.684228,0.104102328,104.102328578,,,0,7,15802544,4
G25_B136_C34_T128_W8_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,289852859,1656.302051,0.31544706,315.447060244,9,2518405,0,8,,
G25_B136_C34_T128_W8_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3513513192,20077.218239,0.104094374,104.09437458,,,0,8,15802544,4
G25_B136_C34_T128_W9_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,360425176,2059.572434,0.253681591,253.681591529,8,25115490,0,9,,
G25_B136_C34_T128_W9_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3508753975,20050.022714,0.104235566,104.235566501,,,0,9,15802544,4
G25_B136_C34_T128_W10_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,250007728,1428.615588,0.365721623,365.721623913,9,31264315,0,10,,
G25_B136_C34_T128_W10_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3512046807,20068.838897,0.104137837,104.137837107,,,0,10,15802544,4
G25_B136_C34_T128_W11_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,506942294,2896.813108,0.180362209,180.362209579,9,4310368,0,11,,
G25_B136_C34_T128_W11_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3513933553,20079.620302,0.104081922,104.081922092,,,0,11,15802544,4
G25_B136_C34_T128_W12_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,266672839,1523.844794,0.342866684,342.866684953,8,22696417,0,12,,
G25_B136_C34_T128_W12_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3512525873,20071.576417,0.104123633,104.123633967,,,0,12,15802544,4
G25_B136_C34_T128_W13_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,558385096,3190.771977,0.163745832,163.745832275,9,24380302,0,13,,
G25_B136_C34_T128_W13_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3508706279,20049.750165,0.104236983,104.23698344,,,0,13,15802544,4
G25_B136_C34_T128_W14_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,359115272,2052.087268,0.254606917,254.606917065,9,13505015,0,14,,
G25_B136_C34_T128_W14_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3529967885,20171.245057,0.103609146,103.609146092,,,0,14,15802544,4
G25_B136_C34_T128_W15_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,311819372,1781.824982,0.29322499,293.224990123,9,14546554,0,15,,
G25_B136_C34_T128_W15_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3513711588,20078.351931,0.104088497,104.08849706,,,0,15,15802544,4
G25_B136_C34_T128_W16_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,314228033,1795.58876,0.290977324,290.97732434,8,21813619,0,16,,
G25_B136_C34_T128_W16_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3511553870,20066.022114,0.104152455,104.152455533,,,0,16,15802544,4
G25_B136_C34_T128_W17_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,266730784,1524.175908,0.3427922,342.792200074,9,12001241,0,17,,
G25_B136_C34_T128_W17_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3513491608,20077.094902,0.104095014,104.09501405,,,0,17,15802544,4
G25_B136_C34_T128_W18_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,316916995,1810.954257,0.288508454,288.508454003,8,4866086,0,18,,
G25_B136_C34_T128_W18_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3512267067,20070.097525,0.104131306,104.131306453,,,0,18,15802544,4
G25_B136_C34_T128_W19_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,536928675,3068.163857,0.170289344,170.289344809,8,16654511,0,19,,
G25_B136_C34_T128_W19_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3514786304,20084.493165,0.104056669,104.056669927,,,0,19,15802544,4
G25_B136_C34_T128_W20_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,270177659,1543.872337,0.338418922,338.41892262,9,12423108,0,20,,
G25_B136_C34_T128_W20_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3513200332,20075.430468,0.104103644,104.103644465,,,0,20,15802544,4
G25_B136_C34_T128_W21_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,365729087,2089.880497,0.250002626,250.002626329,9,12091765,0,21,,
G25_B136_C34_T128_W21_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3513419864,20076.684937,0.104097139,104.097139669,,,0,21,15802544,4
G25_B136_C34_T128_W22_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,334298053,1910.274588,0.27350812,273.508120835,9,29412498,0,22,,
G25_B136_C34_T128_W22_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3514832388,20084.756502,0.104055305,104.055305609,,,0,22,15802544,4
G25_B136_C34_T128_W23_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,251777601,1438.729148,0.36315078,363.150780338,9,22700971,0,23,,
G25_B136_C34_T128_W23_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3515109165,20086.338085,0.104047112,104.047112374,,,0,23,15802544,4
G25_B136_C34_T128_W24_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,278120338,1589.259074,0.32875421,328.754210973,8,15747006,0,24,,
G25_B136_C34_T128_W24_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3515716221,20089.806977,0.104029146,104.02914664,,,0,24,15802544,4
G25_B136_C34_T128_W25_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,249415662,1425.232354,0.366589778,366.589778451,8,23715431,0,25,,
G25_B136_C34_T128_W25_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3513269041,20075.823091,0.104101608,104.101608511,,,0,25,15802544,4
G25_B136_C34_T128_W26_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,244724428,1398.425302,0.373617104,373.617104848,9,14954780,0,26,,
G25_B136_C34_T128_W26_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3511245201,20064.258291,0.104161611,104.16161144,,,0,26,15802544,4
G25_B136_C34_T128_W27_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,257625460,1472.145485,0.354907594,354.907594439,9,1711530,0,27,,
G25_B136_C34_T128_W27_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3513128632,20075.020754,0.104105769,104.105769133,,,0,27,15802544,4
G25_B136_C34_T128_W28_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,404974085,2314.137628,0.225775514,225.775514191,9,21007587,0,28,,
G25_B136_C34_T128_W28_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3511654406,20066.596605,0.104149473,104.149473728,,,0,28,15802544,4
G25_B136_C34_T128_W29_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,286617879,1637.816451,0.319007427,319.007427568,8,6054120,0,29,,
G25_B136_C34_T128_W29_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3513237647,20075.643697,0.104102538,104.102538754,,,0,29,15802544,4
G25_B136_C34_T128_W30_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,517844372,2959.110697,0.176565078,176.565078658,9,22552777,0,30,,
G25_B136_C34_T128_W30_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3510441274,20059.664422,0.104185465,104.185465516,,,0,30,15802544,4
G25_B136_C34_T128_W31_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,361099530,2063.425885,0.25320784,253.207840716,9,29260374,0,31,,
G25_B136_C34_T128_W31_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3513552645,20077.443685,0.104093205,104.093205724,,,0,31,15802544,4
G25_B136_C34_T128_W32_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,311147345,1777.984828,0.293858307,293.858307789,9,20589343,0,32,,
G25_B136_C34_T128_W32_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3514331448,20081.893988,0.104070137,104.070137865,,,0,32,15802544,4
G25_B136_C34_T128_W33_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,246332479,1407.614165,0.371178143,371.178143646,9,27850100,0,33,,
G25_B136_C34_T128_W33_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,components,v11.1.6-srio-xmit-delay.,25,136,34,128,3509924718,20056.712674,0.104200798,104.200798502,,,0,33,15802544,4
G25_B136_C34_T128_W34_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,336017121,1920.097834,0.272108849,272.1088497,9,16135451,0,34,,
G25_B136_C34_T128_W35_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,248747932,1421.416754,0.367573838,367.573838865,9,16332782,0,35,,
G25_B136_C34_T128_W36_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,302596740,1729.124228,0.302161987,302.161987187,8,2571468,0,36,,
G25_B136_C34_T128_W37_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,254688282,1455.361611,0.359000545,359.00054591,9,5615834,0,37,,
G25_B136_C34_T128_W38_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,358409409,2048.053765,0.255108348,255.108348104,9,14469016,0,38,,
G25_B136_C34_T128_W39_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,548491836,3134.239062,0.166699349,166.699349514,9,5300358,0,39,,
G25_B136_C34_T128_W40_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,371980595,2125.603399,0.24580108,245.801080766,9,26734991,0,40,,
G25_B136_C34_T128_W41_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,546595312,3123.401782,0.167277746,167.277746932,9,13002532,0,41,,
G25_B136_C34_T128_W42_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,443666034,2535.23448,0.206085715,206.085715984,9,33488213,0,42,,
G25_B136_C34_T128_W43_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,363601456,2077.722605,0.251465528,251.465528441,9,33075954,0,43,,
G25_B136_C34_T128_W44_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,320955984,1834.034194,0.284877792,284.877792697,9,6411294,0,44,,
G25_B136_C34_T128_W45_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,370650141,2118.000805,0.246683387,246.683387272,9,12178556,0,45,,
G25_B136_C34_T128_W46_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,254855964,1456.319794,0.358764342,358.764342179,9,20962765,0,46,,
G25_B136_C34_T128_W47_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,347210477,1984.059868,0.263336616,263.336616639,9,26456074,0,47,,
G25_B136_C34_T128_W48_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,262290083,1498.800474,0.348595841,348.595841784,9,18671555,0,48,,
G25_B136_C34_T128_W49_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,277183389,1583.905079,0.329865482,329.865482216,9,24131241,0,49,,
G25_B136_C34_T128_W50_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,494663652,2826.64944,0.184839197,184.839197109,9,3437238,0,50,,
G25_B136_C34_T128_W51_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,373210554,2132.631737,0.244991014,244.991014576,9,947199,0,51,,
G25_B136_C34_T128_W52_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,281815584,1610.374765,0.324443492,324.443492362,8,25224404,0,52,,
G25_B136_C34_T128_W53_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,254888326,1456.504719,0.358718791,358.718791518,8,9528645,0,53,,
G25_B136_C34_T128_W54_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,339633108,1940.760617,0.269211776,269.211776241,8,12393550,0,54,,
G25_B136_C34_T128_W55_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,303205544,1732.603108,0.301555278,301.555278537,9,6748204,0,55,,
G25_B136_C34_T128_W56_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,487902736,2788.015634,0.187400531,187.400531967,9,13857725,0,56,,
G25_B136_C34_T128_W57_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,401198653,2292.563731,0.227900147,227.900147698,9,6638489,0,57,,
G25_B136_C34_T128_W58_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,315858211,1804.904062,0.289475559,289.475559256,9,6041830,0,58,,
G25_B136_C34_T128_W59_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,249002761,1422.872919,0.367197664,367.197664426,8,5550703,0,59,,
G25_B136_C34_T128_W60_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,520162183,2972.355331,0.175778315,175.778315423,9,29790571,0,60,,
G25_B136_C34_T128_W61_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,402193438,2298.248217,0.227336459,227.336459614,9,22193360,0,61,,
G25_B136_C34_T128_W62_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,263464235,1505.509914,0.347042293,347.04229314,8,5908625,0,62,,
G25_B136_C34_T128_W63_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,555129751,3172.170005,0.164706056,164.706056755,9,6164606,0,63,,
G25_B136_C34_T128_W64_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,480040238,2743.087074,0.190469933,190.469933637,9,16033197,0,64,,
G25_B136_C34_T128_W65_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,356236024,2035.634422,0.256664756,256.664756271,9,31011491,0,65,,
G25_B136_C34_T128_W66_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,455486802,2602.781725,0.200737391,200.737391014,9,9026697,0,66,,
G25_B136_C34_T128_W67_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,490209529,2801.197308,0.186518675,186.518675925,9,20513844,0,67,,
G25_B136_C34_T128_W68_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,384898989,2199.422794,0.23755124,237.551240424,9,6261029,0,68,,
G25_B136_C34_T128_W69_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,313508654,1791.478022,0.291645002,291.645002804,9,6125186,0,69,,
G25_B136_C34_T128_W70_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,265556371,1517.464977,0.344308185,344.308185605,8,31609563,0,70,,
G25_B136_C34_T128_W71_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,394439098,2253.937702,0.231805702,231.805702676,8,15067009,0,71,,
G25_B136_C34_T128_W72_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,265073369,1514.704965,0.344935564,344.935564896,8,22438039,0,72,,
G25_B136_C34_T128_W73_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,263858178,1507.761017,0.346524155,346.524155393,8,32821779,0,73,,
G25_B136_C34_T128_W74_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,265515809,1517.233194,0.344360784,344.360784464,9,21977688,0,74,,
G25_B136_C34_T128_W75_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,273728904,1564.165165,0.334028416,334.028416213,8,17051974,0,75,,
G25_B136_C34_T128_W76_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,423417052,2419.526011,0.215941308,215.941308558,9,13411812,0,76,,
G25_B136_C34_T128_W77_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,359083327,2051.904725,0.254629567,254.629567568,9,21991346,0,77,,
G25_B136_C34_T128_W78_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,482981865,2759.896371,0.189309866,189.309866272,9,7832177,0,78,,
G25_B136_C34_T128_W79_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,253534647,1448.769411,0.360634072,360.634072529,8,8191198,0,79,,
G25_B136_C34_T128_W80_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,506347186,2893.412491,0.180574188,180.574188625,9,22797709,0,80,,
G25_B136_C34_T128_W81_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,258582355,1477.613457,0.353594243,353.594243795,9,18867402,0,81,,
G25_B136_C34_T128_W82_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,245676577,1403.866154,0.372169107,372.169107008,8,11365763,0,82,,
G25_B136_C34_T128_W83_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,386872247,2210.698554,0.2363396,236.339600434,9,17775880,0,83,,
G25_B136_C34_T128_W84_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,266779974,1524.456994,0.342728994,342.728994624,9,10269289,0,84,,
G25_B136_C34_T128_W85_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,268845779,1536.261594,0.340095472,340.095472635,8,19559286,0,85,,
G25_B136_C34_T128_W86_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,342416030,1956.663028,0.267023808,267.02380807,9,23844287,0,86,,
G25_B136_C34_T128_W87_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,355381752,2030.752868,0.25728173,257.281730872,9,19485588,0,87,,
G25_B136_C34_T128_W88_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,251955502,1439.745725,0.362894366,362.894366462,8,31333637,0,88,,
G25_B136_C34_T128_W89_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,421052838,2406.016217,0.21715382,217.153820193,9,5870818,0,89,,
G25_B136_C34_T128_W90_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,527124514,3012.14008,0.173456611,173.456611951,9,33077984,0,90,,
G25_B136_C34_T128_W91_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,301061315,1720.350371,0.303703025,303.703025661,9,30275937,0,91,,
G25_B136_C34_T128_W92_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,269822988,1541.845645,0.33886376,338.863760099,9,12780919,0,92,,
G25_B136_C34_T128_W93_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,313548109,1791.703479,0.291608303,291.608303958,8,20964221,0,93,,
G25_B136_C34_T128_W94_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,327497067,1871.411811,0.279187942,279.187942391,9,30867450,0,94,,
G25_B136_C34_T128_W95_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,261278154,1493.018022,0.349945951,349.945951757,8,4850931,0,95,,
G25_B136_C34_T128_W96_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,525559094,3003.194822,0.173973266,173.97326641,8,15100856,0,96,,
G25_B136_C34_T128_W97_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,403216477,2304.094154,0.226759662,226.759662589,9,18285615,0,97,,
G25_B136_C34_T128_W98_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,258045137,1474.543639,0.354330383,354.330383195,8,25538448,0,98,,
G25_B136_C34_T128_W99_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,277587530,1586.214457,0.329385229,329.385229498,8,23612497,0,99,,
G25_B136_C34_T128_W100_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,274901554,1570.866022,0.332603548,332.603548232,8,5675326,0,100,,
G25_B136_C34_T128_W101_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,274338240,1567.647085,0.333286501,333.286501637,9,15566189,0,101,,
G25_B136_C34_T128_W102_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,403393040,2305.103085,0.226660411,226.660411084,9,17819240,0,102,,
G25_B136_C34_T128_W103_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,273140135,1560.800771,0.334748433,334.748433345,8,27334729,0,103,,
G25_B136_C34_T128_W104_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,260780141,1490.172234,0.350614245,350.614245104,8,14318550,0,104,,
G25_B136_C34_T128_W105_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,266956052,1525.463154,0.342502938,342.502938554,8,9128524,0,105,,
G25_B136_C34_T128_W106_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,402458383,2299.762188,0.2271868,227.186800268,9,17136218,0,106,,
G25_B136_C34_T128_W107_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,399458056,2282.617462,0.228893198,228.893198926,9,731091,0,107,,
G25_B136_C34_T128_W108_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,260029041,1485.880234,0.351627002,351.627002596,9,9213199,0,108,,
G25_B136_C34_T128_W109_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,316241814,1807.096079,0.289124423,289.124423865,9,6530212,0,109,,
G25_B136_C34_T128_W110_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,502419855,2870.970599,0.181985706,181.985706506,9,27610325,0,110,,
G25_B136_C34_T128_W111_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,247821217,1416.121239,0.368948362,368.948362782,8,19213426,0,111,,
G25_B136_C34_T128_W112_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,537767369,3072.956394,0.170023764,170.023764076,9,15687179,0,112,,
G25_B136_C34_T128_W113_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,314472580,1796.986171,0.290751048,290.751048231,8,2307126,0,113,,
G25_B136_C34_T128_W114_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,251549654,1437.426594,0.363479857,363.479857042,8,17990228,0,114,,
G25_B136_C34_T128_W115_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,268743804,1535.678879,0.340224522,340.224522069,8,17067297,0,115,,
G25_B136_C34_T128_W116_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,272015939,1554.376794,0.336131892,336.131892164,8,2067918,0,116,,
G25_B136_C34_T128_W117_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,379947892,2171.130811,0.240646768,240.646768149,9,21369661,0,117,,
G25_B136_C34_T128_W118_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,342883508,1959.334331,0.266659755,266.659755111,9,22914234,0,118,,
G25_B136_C34_T128_W119_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,333793244,1907.389965,0.273921758,273.921758209,8,17309304,0,119,,
G25_B136_C34_T128_W120_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,338789929,1935.942451,0.269881789,269.881789417,8,17110511,0,120,,
G25_B136_C34_T128_W121_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,265496735,1517.124199,0.344385524,344.38552427,9,31550468,0,121,,
G25_B136_C34_T128_W122_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,273880615,1565.032085,0.333843387,333.843387473,9,25819317,0,122,,
G25_B136_C34_T128_W123_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,428926387,2451.007925,0.213167655,213.167655444,9,26862078,0,123,,
G25_B136_C34_T128_W124_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,267065967,1526.091239,0.342361976,342.361976338,9,24126765,0,124,,
G25_B136_C34_T128_W125_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,347625757,1986.432897,0.263022029,263.022029967,9,32095779,0,125,,
G25_B136_C34_T128_W126_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,468581828,2677.610445,0.195127567,195.127567505,9,29935912,0,126,,
G25_B136_C34_T128_W127_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,257781146,1473.03512,0.354693249,354.693249268,9,25423967,0,127,,
G25_B136_C34_T128_W128_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,246654518,1409.454388,0.370693523,370.693523136,9,29057460,0,128,,
G25_B136_C34_T128_W129_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,248245181,1418.543891,0.368318256,368.318256598,9,11800578,0,129,,
G25_B136_C34_T128_W130_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,519565062,2968.943211,0.175980332,175.980332324,8,32997146,0,130,,
G25_B136_C34_T128_W131_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,371196083,2121.120474,0.246320574,246.320574118,9,21151704,0,131,,
G25_B136_C34_T128_W132_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,285688385,1632.505057,0.320045325,320.045325871,10,27464390,0,132,,
G25_B136_C34_T128_W133_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,316224230,1806.995599,0.2891405,289.14050095,8,20481743,0,133,,
G25_B136_C34_T128_W134_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,302009747,1725.769982,0.302749276,302.749276085,9,4940644,0,134,,
G25_B136_C34_T128_W135_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,bfs,v11.1.6-srio-xmit-delay.,25,136,34,128,246702266,1409.727234,0.370621777,370.621777243,9,12784789,0,135,,
G25_B136_C34_T128_W_regionrun_sequential,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-11.09_20_15/concurrent_all_remote_remove_problems_T128-G25-N8-B136-C34.out,run_sequential,v11.1.6-srio-xmit-delay.,25,136,34,128,193438189175,1105361.08,,,,,,,,
0,concurrent_all_remote_remove_problems_T128,v2.0.0-99-g0b22d74,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522481369,33554432,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,load_edge_list_buffered,v11.1.6-srio-xmit-delay.,25,560,140,128,19763469134,112934.1,,,,,,,,
1,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,calculate_degrees,v11.1.6-srio-xmit-delay.,25,560,140,128,394121578,2252.12,,,,,,,,
2,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,count_local_edges,v11.1.6-srio-xmit-delay.,25,560,140,128,8799138,50.28,,,,,,,,
3,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,carve_edge_storage,v11.1.6-srio-xmit-delay.,25,560,140,128,12855983,73.46,,,,,,,,
4,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,fill_edge_blocks,v11.1.6-srio-xmit-delay.,25,560,140,128,1592873096,9102.13,,,,,,,,
5,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,sort_uniq_edge_blocks,v11.1.6-srio-xmit-delay.,25,560,140,128,2107,0.01,,,,,,,,
G25_B560_C140_T128_W_regionsort_edge_lists,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,sort_edge_lists,v11.1.6-srio-xmit-delay.,25,560,140,128,6935841078,39633.37,,,,,,,,
G25_B560_C140_T128_W0_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,88192248,503.955702,1.036749083,1036.749083377,9,2436375,0,0,,
G25_B560_C140_T128_W0_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2201872329,12582.127594,0.166102708,166.102708809,,,0,0,15802544,4
G25_B560_C140_T128_W1_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,123235708,704.204045,0.741937817,741.937817852,8,7825043,0,1,,
G25_B560_C140_T128_W1_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199439866,12568.227805,0.166286409,166.286409532,,,0,1,15802544,4
G25_B560_C140_T128_W2_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,113273069,647.274679,0.807193034,807.193034338,9,30359503,0,2,,
G25_B560_C140_T128_W2_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200676676,12575.295291,0.166192954,166.192954325,,,0,2,15802544,4
G25_B560_C140_T128_W3_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,161695494,923.974251,0.565465555,565.465555119,9,32929173,0,3,,
G25_B560_C140_T128_W3_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2195155900,12543.747999,0.166610926,166.610926495,,,0,3,15802544,4
G25_B560_C140_T128_W4_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,104089909,594.799479,0.878406304,878.406304255,8,32080263,0,4,,
G25_B560_C140_T128_W4_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199212771,12566.93012,0.16630358,166.303580591,,,0,4,15802544,4
G25_B560_C140_T128_W5_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,113782472,650.185554,0.803579239,803.57923912,9,14728636,0,5,,
G25_B560_C140_T128_W5_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2196356627,12550.609297,0.166519841,166.519841907,,,0,5,15802544,4
G25_B560_C140_T128_W6_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,139765522,798.660125,0.654190182,654.190182003,8,22952778,0,6,,
G25_B560_C140_T128_W6_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199569106,12568.966319,0.166276639,166.276639048,,,0,6,15802544,4
G25_B560_C140_T128_W7_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,102961897,588.353697,0.888029794,888.029794895,8,4815593,0,7,,
G25_B560_C140_T128_W7_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2195979072,12548.451839,0.166548471,166.548471687,,,0,7,15802544,4
G25_B560_C140_T128_W8_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99952406,571.156605,0.914767697,914.767697287,9,2518405,0,8,,
G25_B560_C140_T128_W8_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200017948,12571.531131,0.166242715,166.242715716,,,0,8,15802544,4
G25_B560_C140_T128_W9_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,126860548,724.917417,0.720738115,720.738115328,8,25115490,0,9,,
G25_B560_C140_T128_W9_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2202134657,12583.626611,0.166082921,166.082921921,,,0,9,15802544,4
G25_B560_C140_T128_W10_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,88838232,507.647039,1.029210399,1029.210399808,9,31264315,0,10,,
G25_B560_C140_T128_W10_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2197745406,12558.545177,0.166414616,166.414616225,,,0,10,15802544,4
G25_B560_C140_T128_W11_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,175128429,1000.733879,0.522092459,522.092459785,9,4310368,0,11,,
G25_B560_C140_T128_W11_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198256650,12561.466571,0.166375913,166.375913522,,,0,11,15802544,4
G25_B560_C140_T128_W12_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,101525606,580.146319,0.900592824,900.592824582,8,22696417,0,12,,
G25_B560_C140_T128_W12_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198995728,12565.689874,0.166319994,166.319994915,,,0,12,15802544,4
G25_B560_C140_T128_W13_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,196066287,1120.378782,0.466338367,466.338367875,9,24380302,0,13,,
G25_B560_C140_T128_W13_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198694508,12563.968617,0.16634278,166.342780667,,,0,13,15802544,4
G25_B560_C140_T128_W14_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,143820354,821.830594,0.635746121,635.746121685,9,13505015,0,14,,
G25_B560_C140_T128_W14_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2202584816,12586.198948,0.166048978,166.048978292,,,0,14,15802544,4
G25_B560_C140_T128_W15_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,107885394,616.487965,0.847503344,847.503344845,9,14546554,0,15,,
G25_B560_C140_T128_W15_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199961304,12571.207451,0.166246996,166.246996088,,,0,15,15802544,4
G25_B560_C140_T128_W16_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,113516594,648.666251,0.805461378,805.461378404,8,21813619,0,16,,
G25_B560_C140_T128_W16_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2202065172,12583.229554,0.166088162,166.08816258,,,0,16,15802544,4
G25_B560_C140_T128_W17_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,101301729,578.867022,0.902583136,902.583136315,9,12001241,0,17,,
G25_B560_C140_T128_W17_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199002372,12565.727839,0.166319492,166.319492401,,,0,17,15802544,4
G25_B560_C140_T128_W18_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118337345,676.213399,0.772649008,772.649008434,8,4866086,0,18,,
G25_B560_C140_T128_W18_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2204011662,12594.352354,0.16594148,165.941480531,,,0,18,15802544,4
G25_B560_C140_T128_W19_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,186583333,1066.190474,0.490039655,490.039655766,8,16654511,0,19,,
G25_B560_C140_T128_W19_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2202274808,12584.427474,0.166072352,166.072352538,,,0,19,15802544,4
G25_B560_C140_T128_W20_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,97961759,559.781479,0.933356375,933.356375062,9,12423108,0,20,,
G25_B560_C140_T128_W20_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2195291392,12544.522239,0.166600643,166.600643373,,,0,20,15802544,4
G25_B560_C140_T128_W21_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,133805577,764.603297,0.683329008,683.329008588,9,12091765,0,21,,
G25_B560_C140_T128_W21_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200550989,12574.577079,0.166202446,166.202446627,,,0,21,15802544,4
G25_B560_C140_T128_W22_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,121022169,691.555251,0.755508127,755.508127399,9,29412498,0,22,,
G25_B560_C140_T128_W22_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200965304,12576.944594,0.16617116,166.171160279,,,0,22,15802544,4
G25_B560_C140_T128_W23_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,98361564,562.06608,0.929562611,929.562611214,9,22700971,0,23,,
G25_B560_C140_T128_W23_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199051098,12566.006274,0.166315807,166.315807137,,,0,23,15802544,4
G25_B560_C140_T128_W24_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,116886747,667.924268,0.782237803,782.237803871,8,15747006,0,24,,
G25_B560_C140_T128_W24_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198008376,12560.047862,0.166394706,166.394706359,,,0,24,15802544,4
G25_B560_C140_T128_W25_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,97025761,554.432919,0.942360372,942.360372468,8,23715431,0,25,,
G25_B560_C140_T128_W25_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199110027,12566.343011,0.16631135,166.311350414,,,0,25,15802544,4
G25_B560_C140_T128_W26_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,92211020,526.920114,0.991565132,991.565132616,9,14954780,0,26,,
G25_B560_C140_T128_W26_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2197526940,12557.2968,0.16643116,166.431160247,,,0,26,15802544,4
G25_B560_C140_T128_W27_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,106113295,606.361685,0.861656706,861.6567064,9,1711530,0,27,,
G25_B560_C140_T128_W27_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2202375760,12585.004342,0.16606474,166.064740151,,,0,27,15802544,4
G25_B560_C140_T128_W28_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,142135750,812.204285,0.643281034,643.281034328,9,21007587,0,28,,
G25_B560_C140_T128_W28_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2202326124,12584.720708,0.166068482,166.068482916,,,0,28,15802544,4
G25_B560_C140_T128_W29_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,113844028,650.537302,0.80314474,803.144740056,8,6054120,0,29,,
G25_B560_C140_T128_W29_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2201079946,12577.599691,0.166162505,166.162505348,,,0,29,15802544,4
G25_B560_C140_T128_W30_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,179330699,1024.746851,0.509858227,509.858227201,9,22552777,0,30,,
G25_B560_C140_T128_W30_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198056375,12560.322142,0.166391072,166.391072794,,,0,30,15802544,4
G25_B560_C140_T128_W31_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,126395925,722.262428,0.7233875,723.387500625,9,29260374,0,31,,
G25_B560_C140_T128_W31_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199896083,12570.834759,0.166251924,166.251924864,,,0,31,15802544,4
G25_B560_C140_T128_W32_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,119200467,681.145525,0.767054312,767.054312589,9,20589343,0,32,,
G25_B560_C140_T128_W32_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198145671,12560.832405,0.166384313,166.384313435,,,0,32,15802544,4
G25_B560_C140_T128_W33_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,82586575,471.923285,1.107119798,1107.119798526,9,27850100,0,33,,
G25_B560_C140_T128_W33_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2196773537,12552.99164,0.166488239,166.488239292,,,0,33,15802544,4
G25_B560_C140_T128_W34_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,119768226,684.389862,0.763418106,763.418106192,9,16135451,0,34,,
G25_B560_C140_T128_W34_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2196900990,12553.719942,0.16647858,166.478580493,,,0,34,15802544,4
G25_B560_C140_T128_W35_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,91235349,521.344851,1.002168932,1002.168932076,9,16332782,0,35,,
G25_B560_C140_T128_W35_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2194879447,12542.168268,0.166631911,166.631911743,,,0,35,15802544,4
G25_B560_C140_T128_W36_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,108726861,621.296348,0.840944283,840.944283998,8,2571468,0,36,,
G25_B560_C140_T128_W36_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2201895364,12582.259222,0.166100971,166.100971135,,,0,36,15802544,4
G25_B560_C140_T128_W37_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,98239239,561.367079,0.930720078,930.720078918,9,5615834,0,37,,
G25_B560_C140_T128_W37_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2197892059,12559.383194,0.166403512,166.403512311,,,0,37,15802544,4
G25_B560_C140_T128_W38_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,128799864,735.999222,0.709886093,709.886093319,9,14469016,0,38,,
G25_B560_C140_T128_W38_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199806043,12570.320245,0.166258729,166.258729702,,,0,38,15802544,4
G25_B560_C140_T128_W39_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,190645482,1089.402754,0.479598211,479.598211905,9,5300358,0,39,,
G25_B560_C140_T128_W39_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2202366554,12584.951737,0.166065434,166.06543431,,,0,39,15802544,4
G25_B560_C140_T128_W40_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,130774603,747.283445,0.699166582,699.166582635,9,26734991,0,40,,
G25_B560_C140_T128_W40_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2196685721,12552.489834,0.166494894,166.494894924,,,0,40,15802544,4
G25_B560_C140_T128_W41_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,189780369,1084.459251,0.481784458,481.784458301,9,13002532,0,41,,
G25_B560_C140_T128_W41_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2202407578,12585.186159,0.166062341,166.062341027,,,0,41,15802544,4
G25_B560_C140_T128_W42_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,153203630,875.449314,0.596808523,596.80852389,9,33488213,0,42,,
G25_B560_C140_T128_W42_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198176923,12561.010988,0.166381947,166.38194791,,,0,42,15802544,4
G25_B560_C140_T128_W43_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,126718007,724.102897,0.72154885,721.548850393,9,33075954,0,43,,
G25_B560_C140_T128_W43_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2205621525,12603.551571,0.165820361,165.82036136,,,0,43,15802544,4
G25_B560_C140_T128_W44_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,114556744,654.609965,0.798147966,798.147966522,9,6411294,0,44,,
G25_B560_C140_T128_W44_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2197671629,12558.123594,0.166420202,166.420202851,,,0,44,15802544,4
G25_B560_C140_T128_W45_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,130238055,744.217457,0.702046972,702.046972945,9,12178556,0,45,,
G25_B560_C140_T128_W45_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2197369665,12556.398085,0.166443072,166.443072426,,,0,45,15802544,4
G25_B560_C140_T128_W46_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,92961689,531.209651,0.983558208,983.558208317,9,20962765,0,46,,
G25_B560_C140_T128_W46_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2197669689,12558.112508,0.166420349,166.420349759,,,0,46,15802544,4
G25_B560_C140_T128_W47_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,123385545,705.060257,0.741036823,741.036823033,9,26456074,0,47,,
G25_B560_C140_T128_W47_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199951151,12571.149434,0.166247763,166.247763334,,,0,47,15802544,4
G25_B560_C140_T128_W48_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,87972173,502.698131,1.039342659,1039.342659809,9,18671555,0,48,,
G25_B560_C140_T128_W48_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2201291460,12578.808342,0.166146539,166.146539404,,,0,48,15802544,4
G25_B560_C140_T128_W49_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,100048187,571.703925,0.913891945,913.891945638,9,24131241,0,49,,
G25_B560_C140_T128_W49_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200695979,12575.405594,0.166191496,166.191496594,,,0,49,15802544,4
G25_B560_C140_T128_W50_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,171119296,977.824548,0.534324499,534.324499996,9,3437238,0,50,,
G25_B560_C140_T128_W50_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2197837275,12559.070142,0.16640766,166.407660139,,,0,50,15802544,4
G25_B560_C140_T128_W51_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,131223700,749.849714,0.69677377,696.773770858,9,947199,0,51,,
G25_B560_C140_T128_W51_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200051199,12571.721137,0.166240203,166.240203167,,,0,51,15802544,4
G25_B560_C140_T128_W52_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,101717037,581.240211,0.898897912,898.897912991,8,25224404,0,52,,
G25_B560_C140_T128_W52_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2194300721,12538.861262,0.166675859,166.675859329,,,0,52,15802544,4
G25_B560_C140_T128_W53_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,92206800,526.895999,0.991610513,991.61051327,8,9528645,0,53,,
G25_B560_C140_T128_W53_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2197825899,12559.005137,0.166408521,166.408521469,,,0,53,15802544,4
G25_B560_C140_T128_W54_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,119378850,682.164857,0.765908134,765.908134271,8,12393550,0,54,,
G25_B560_C140_T128_W54_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2197715614,12558.374937,0.166416872,166.416872124,,,0,54,15802544,4
G25_B560_C140_T128_W55_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,106145641,606.546519,0.861394131,861.394131813,9,6748204,0,55,,
G25_B560_C140_T128_W55_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2201328175,12579.018142,0.166143768,166.143768318,,,0,55,15802544,4
G25_B560_C140_T128_W56_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,169584251,969.052862,0.539161105,539.161105679,9,13857725,0,56,,
G25_B560_C140_T128_W56_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199545990,12568.834228,0.166278386,166.278386522,,,0,56,15802544,4
G25_B560_C140_T128_W57_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,140317990,801.817085,0.651614467,651.614467075,9,6638489,0,57,,
G25_B560_C140_T128_W57_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198288532,12561.648754,0.1663735,166.373500555,,,0,57,15802544,4
G25_B560_C140_T128_W58_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,119538634,683.077908,0.764884365,764.884365961,9,6041830,0,58,,
G25_B560_C140_T128_W58_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198525347,12563.001982,0.166355579,166.35557957,,,0,58,15802544,4
G25_B560_C140_T128_W59_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,89839461,513.368348,1.017740214,1017.740214124,8,5550703,0,59,,
G25_B560_C140_T128_W59_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2201485240,12579.915657,0.166131914,166.131914788,,,0,59,15802544,4
G25_B560_C140_T128_W60_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,185585120,1060.486399,0.492675448,492.675448737,9,29790571,0,60,,
G25_B560_C140_T128_W60_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2196415648,12550.94656,0.166515367,166.515367268,,,0,60,15802544,4
G25_B560_C140_T128_W61_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,141231660,807.038057,0.647398977,647.398977502,9,22193360,0,61,,
G25_B560_C140_T128_W61_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199623850,12569.279142,0.1662725,166.272500773,,,0,61,15802544,4
G25_B560_C140_T128_W62_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,103999011,594.280062,0.879174055,879.174055559,8,5908625,0,62,,
G25_B560_C140_T128_W62_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198670598,12563.831988,0.166344589,166.344589604,,,0,62,15802544,4
G25_B560_C140_T128_W63_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,192524012,1100.137211,0.474918589,474.918589765,9,6164606,0,63,,
G25_B560_C140_T128_W63_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200622041,12574.983091,0.16619708,166.197080409,,,0,63,15802544,4
G25_B560_C140_T128_W64_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,165649851,946.570577,0.551966885,551.966885107,9,16033197,0,64,,
G25_B560_C140_T128_W64_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200576779,12574.724451,0.166200498,166.200498792,,,0,64,15802544,4
G25_B560_C140_T128_W65_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,131572494,751.842822,0.694926648,694.926648384,9,31011491,0,65,,
G25_B560_C140_T128_W65_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199055521,12566.031548,0.166315472,166.315472623,,,0,65,15802544,4
G25_B560_C140_T128_W66_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,157158521,898.048691,0.581789849,581.789849466,9,9026697,0,66,,
G25_B560_C140_T128_W66_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200477072,12574.154697,0.166208029,166.208029592,,,0,66,15802544,4
G25_B560_C140_T128_W67_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,178137006,1017.925748,0.513274778,513.274778374,9,20513844,0,67,,
G25_B560_C140_T128_W67_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2196969465,12554.111228,0.166473391,166.4733917,,,0,67,15802544,4
G25_B560_C140_T128_W68_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,134915390,770.945085,0.677707949,677.707949219,9,6261029,0,68,,
G25_B560_C140_T128_W68_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198768263,12564.390074,0.1663372,166.337200902,,,0,68,15802544,4
G25_B560_C140_T128_W69_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,112798552,644.563154,0.810588705,810.588705739,9,6125186,0,69,,
G25_B560_C140_T128_W69_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2197330637,12556.175068,0.166446028,166.446028713,,,0,69,15802544,4
G25_B560_C140_T128_W70_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,102753013,587.160074,0.889835048,889.835048194,8,31609563,0,70,,
G25_B560_C140_T128_W70_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199817841,12570.387662,0.166257838,166.257838027,,,0,70,15802544,4
G25_B560_C140_T128_W71_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,138744439,792.825365,0.659004663,659.004663062,8,15067009,0,71,,
G25_B560_C140_T128_W71_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198408492,12562.33424,0.166364422,166.364422094,,,0,71,15802544,4
G25_B560_C140_T128_W72_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,96728549,552.734565,0.945255906,945.255906557,8,22438039,0,72,,
G25_B560_C140_T128_W72_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198377425,12562.156714,0.166366773,166.366773121,,,0,72,15802544,4
G25_B560_C140_T128_W73_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,95770305,547.258885,0.954713804,954.713804816,8,32821779,0,73,,
G25_B560_C140_T128_W73_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198176628,12561.009302,0.16638197,166.381970239,,,0,73,15802544,4
G25_B560_C140_T128_W74_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99106560,566.3232,0.922574976,922.574976621,9,21977688,0,74,,
G25_B560_C140_T128_W74_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200935593,12576.774817,0.166173403,166.173403466,,,0,74,15802544,4
G25_B560_C140_T128_W75_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,105905377,605.173582,0.863348347,863.348347978,8,17051974,0,75,,
G25_B560_C140_T128_W75_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200794432,12575.968182,0.166184061,166.184061983,,,0,75,15802544,4
G25_B560_C140_T128_W76_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,146848316,839.133234,0.622637254,622.637254314,9,13411812,0,76,,
G25_B560_C140_T128_W76_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199331610,12567.609199,0.166294594,166.29459452,,,0,76,15802544,4
G25_B560_C140_T128_W77_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,126673771,723.850119,0.721800823,721.800823905,9,21991346,0,77,,
G25_B560_C140_T128_W77_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200638000,12575.074285,0.166195875,166.19587515,,,0,77,15802544,4
G25_B560_C140_T128_W78_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,167130842,955.033382,0.547075759,547.075759212,9,7832177,0,78,,
G25_B560_C140_T128_W78_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199516821,12568.667548,0.166280591,166.280591631,,,0,78,15802544,4
G25_B560_C140_T128_W79_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,96969467,554.111239,0.942907443,942.907443999,8,8191198,0,79,,
G25_B560_C140_T128_W79_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199979083,12571.309045,0.166245652,166.245652572,,,0,79,15802544,4
G25_B560_C140_T128_W80_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,174421411,996.693777,0.524208763,524.208763997,9,22797709,0,80,,
G25_B560_C140_T128_W80_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198771829,12564.410451,0.166336931,166.336931134,,,0,80,15802544,4
G25_B560_C140_T128_W81_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,97194968,555.399817,0.940719814,940.719814579,9,18867402,0,81,,
G25_B560_C140_T128_W81_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2194616684,12540.666765,0.166651862,166.651862699,,,0,81,15802544,4
G25_B560_C140_T128_W82_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,95401123,545.149274,0.958408343,958.408343631,8,11365763,0,82,,
G25_B560_C140_T128_W82_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2197659649,12558.055137,0.16642111,166.42111005,,,0,82,15802544,4
G25_B560_C140_T128_W83_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,136102226,777.727005,0.671798213,671.798213461,9,17775880,0,83,,
G25_B560_C140_T128_W83_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2201358704,12579.192594,0.166141464,166.141464194,,,0,83,15802544,4
G25_B560_C140_T128_W84_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,97679059,558.166051,0.936057668,936.057668972,9,10269289,0,84,,
G25_B560_C140_T128_W84_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200269845,12572.970542,0.166223683,166.223683486,,,0,84,15802544,4
G25_B560_C140_T128_W85_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,96789907,553.085182,0.94465668,944.656680732,8,19559286,0,85,,
G25_B560_C140_T128_W85_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2196697596,12552.557691,0.166493994,166.493994879,,,0,85,15802544,4
G25_B560_C140_T128_W86_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,121397366,693.699234,0.753173114,753.173114769,9,23844287,0,86,,
G25_B560_C140_T128_W86_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2201917307,12582.384611,0.166099315,166.099315872,,,0,86,15802544,4
G25_B560_C140_T128_W87_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,136519702,780.112582,0.66974386,669.74386067,9,19485588,0,87,,
G25_B560_C140_T128_W87_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2197546725,12557.409857,0.166429661,166.429661831,,,0,87,15802544,4
G25_B560_C140_T128_W88_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,108781721,621.609834,0.840520185,840.520185142,8,31333637,0,88,,
G25_B560_C140_T128_W88_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2203866858,12593.524902,0.165952383,165.952383635,,,0,88,15802544,4
G25_B560_C140_T128_W89_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,145812818,833.216102,0.627058948,627.058948102,9,5870818,0,89,,
G25_B560_C140_T128_W89_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200501107,12574.29204,0.166206214,166.206214183,,,0,89,15802544,4
G25_B560_C140_T128_W90_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,184007349,1051.470565,0.496899894,496.899894335,9,33077984,0,90,,
G25_B560_C140_T128_W90_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200459669,12574.055251,0.166209344,166.209344098,,,0,90,15802544,4
G25_B560_C140_T128_W91_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,112709760,644.055771,0.811227282,811.227282135,9,30275937,0,91,,
G25_B560_C140_T128_W91_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2201368843,12579.250531,0.166140698,166.140698985,,,0,91,15802544,4
G25_B560_C140_T128_W92_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,110995298,634.258845,0.823757707,823.757707961,9,12780919,0,92,,
G25_B560_C140_T128_W92_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2202012260,12582.927199,0.166092153,166.092153501,,,0,92,15802544,4
G25_B560_C140_T128_W93_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,117364235,670.652771,0.779055325,779.055325287,8,20964221,0,93,,
G25_B560_C140_T128_W93_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2201010437,12577.202497,0.166167752,166.167752842,,,0,93,15802544,4
G25_B560_C140_T128_W94_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,117087059,669.068908,0.780899555,780.899555048,9,30867450,0,94,,
G25_B560_C140_T128_W94_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200761454,12575.779737,0.166186552,166.18655222,,,0,94,15802544,4
G25_B560_C140_T128_W95_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,114928020,656.731542,0.795569542,795.569542353,8,4850931,0,95,,
G25_B560_C140_T128_W95_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198678546,12563.877405,0.166343988,166.343988285,,,0,95,15802544,4
G25_B560_C140_T128_W96_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,182162729,1040.929879,0.501931612,501.931612338,8,15100856,0,96,,
G25_B560_C140_T128_W96_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200975860,12577.004914,0.166170363,166.170363313,,,0,96,15802544,4
G25_B560_C140_T128_W97_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,140872457,804.985468,0.649049744,649.049744869,9,18285615,0,97,,
G25_B560_C140_T128_W97_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2202193284,12583.961622,0.1660785,166.078500446,,,0,97,15802544,4
G25_B560_C140_T128_W98_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,97035703,554.489731,0.94226382,942.263820925,8,25538448,0,98,,
G25_B560_C140_T128_W98_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199963122,12571.217839,0.166246858,166.246858705,,,0,98,15802544,4
G25_B560_C140_T128_W99_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,95056680,543.181028,0.961881187,961.881187887,8,23612497,0,99,,
G25_B560_C140_T128_W99_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2196723679,12552.706737,0.166492017,166.492017997,,,0,99,15802544,4
G25_B560_C140_T128_W100_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,102254859,584.31348,0.894170048,894.170048926,8,5675326,0,100,,
G25_B560_C140_T128_W100_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199431332,12568.179039,0.166287054,166.287054739,,,0,100,15802544,4
G25_B560_C140_T128_W101_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,104173992,595.279954,0.877697307,877.697307356,9,15566189,0,101,,
G25_B560_C140_T128_W101_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200134029,12572.194451,0.166233944,166.233944604,,,0,101,15802544,4
G25_B560_C140_T128_W102_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,141503963,808.594074,0.646153155,646.153155972,9,17819240,0,102,,
G25_B560_C140_T128_W102_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2197839198,12559.081131,0.166407514,166.407514541,,,0,102,15802544,4
G25_B560_C140_T128_W103_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,107630520,615.031542,0.849510271,849.510271575,8,27334729,0,103,,
G25_B560_C140_T128_W103_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2197734207,12558.481182,0.166415464,166.415464224,,,0,103,15802544,4
G25_B560_C140_T128_W104_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,102393387,585.105068,0.892960326,892.960326383,8,14318550,0,104,,
G25_B560_C140_T128_W104_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198241804,12561.381737,0.166377037,166.377037155,,,0,104,15802544,4
G25_B560_C140_T128_W105_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,111914118,639.509245,0.816994619,816.994619704,8,9128524,0,105,,
G25_B560_C140_T128_W105_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2201218928,12578.393874,0.166152014,166.152014071,,,0,105,15802544,4
G25_B560_C140_T128_W106_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,141402807,808.016039,0.646615397,646.615397634,9,17136218,0,106,,
G25_B560_C140_T128_W106_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198542540,12563.100228,0.166354278,166.354278639,,,0,106,15802544,4
G25_B560_C140_T128_W107_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,138380919,790.748108,0.660735836,660.735836528,9,731091,0,107,,
G25_B560_C140_T128_W107_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2197847535,12559.128771,0.166406883,166.406883314,,,0,107,15802544,4
G25_B560_C140_T128_W108_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,102345114,584.829222,0.893381507,893.381507934,9,9213199,0,108,,
G25_B560_C140_T128_W108_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2201323965,12578.994085,0.166144086,166.144086065,,,0,108,15802544,4
G25_B560_C140_T128_W109_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,114505545,654.317399,0.798504843,798.504843368,9,6530212,0,109,,
G25_B560_C140_T128_W109_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2196760928,12552.919588,0.166489194,166.489194904,,,0,109,15802544,4
G25_B560_C140_T128_W110_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,174966226,999.807005,0.522576467,522.576467272,9,27610325,0,110,,
G25_B560_C140_T128_W110_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198947924,12565.416708,0.16632361,166.323610626,,,0,110,15802544,4
G25_B560_C140_T128_W111_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,96922563,553.843217,0.943363747,943.363747768,8,19213426,0,111,,
G25_B560_C140_T128_W111_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2196320804,12550.404594,0.166522557,166.522557922,,,0,111,15802544,4
G25_B560_C140_T128_W112_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,186836867,1067.639239,0.489374681,489.37468147,9,15687179,0,112,,
G25_B560_C140_T128_W112_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198172609,12560.986337,0.166382274,166.382274441,,,0,112,15802544,4
G25_B560_C140_T128_W113_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,117167550,669.528857,0.780363097,780.36309776,8,2307126,0,113,,
G25_B560_C140_T128_W113_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2197903384,12559.447908,0.166402654,166.402654894,,,0,113,15802544,4
G25_B560_C140_T128_W114_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,94306584,538.894765,0.969531801,969.531801459,8,17990228,0,114,,
G25_B560_C140_T128_W114_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2202584176,12586.195291,0.166049026,166.049026541,,,0,114,15802544,4
G25_B560_C140_T128_W115_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,100564397,574.653697,0.90920082,909.200820594,8,17067297,0,115,,
G25_B560_C140_T128_W115_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2195962731,12548.358462,0.166549711,166.549711038,,,0,115,15802544,4
G25_B560_C140_T128_W116_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,98675269,563.85868,0.926607377,926.607377933,8,2067918,0,116,,
G25_B560_C140_T128_W116_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199499975,12568.571285,0.166281865,166.281865177,,,0,116,15802544,4
G25_B560_C140_T128_W117_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,144181287,823.893068,0.63415464,634.154640851,9,21369661,0,117,,
G25_B560_C140_T128_W117_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200985627,12577.060725,0.166169625,166.169625922,,,0,117,15802544,4
G25_B560_C140_T128_W118_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,121723120,695.560685,0.751157481,751.157481627,9,22914234,0,118,,
G25_B560_C140_T128_W118_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198717207,12564.098325,0.166341063,166.341063387,,,0,118,15802544,4
G25_B560_C140_T128_W119_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118402614,676.586365,0.772223088,772.223088546,8,17309304,0,119,,
G25_B560_C140_T128_W119_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2197796155,12558.835171,0.166410773,166.410773568,,,0,119,15802544,4
G25_B560_C140_T128_W120_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,120060779,686.061594,0.761557879,761.557879571,8,17110511,0,120,,
G25_B560_C140_T128_W120_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199293177,12567.389582,0.1662975,166.297500544,,,0,120,15802544,4
G25_B560_C140_T128_W121_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,101046421,577.40812,0.904863639,904.863639603,9,31550468,0,121,,
G25_B560_C140_T128_W121_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198453384,12562.590765,0.166361024,166.361024964,,,0,121,15802544,4
G25_B560_C140_T128_W122_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,106524053,608.708874,0.858334148,858.334148016,9,25819317,0,122,,
G25_B560_C140_T128_W122_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2202774789,12587.284508,0.166034657,166.034657799,,,0,122,15802544,4
G25_B560_C140_T128_W123_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,148925417,851.002382,0.613953172,613.953172781,9,26862078,0,123,,
G25_B560_C140_T128_W123_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198495971,12562.834119,0.166357802,166.35780239,,,0,123,15802544,4
G25_B560_C140_T128_W124_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,97401739,556.581365,0.93872279,938.722790924,9,24126765,0,124,,
G25_B560_C140_T128_W124_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2202405819,12585.176108,0.166062473,166.062473657,,,0,124,15802544,4
G25_B560_C140_T128_W125_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,129654041,740.880234,0.705209275,705.209275158,9,32095779,0,125,,
G25_B560_C140_T128_W125_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198739194,12564.223965,0.1663394,166.339400006,,,0,125,15802544,4
G25_B560_C140_T128_W126_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,161625954,923.576879,0.565708848,565.70884819,9,29935912,0,126,,
G25_B560_C140_T128_W126_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2197461571,12556.923262,0.166436111,166.436111159,,,0,126,15802544,4
G25_B560_C140_T128_W127_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,97596681,557.69532,0.936847763,936.84776304,9,25423967,0,127,,
G25_B560_C140_T128_W127_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2197356908,12556.325188,0.166444038,166.44403873,,,0,127,15802544,4
G25_B560_C140_T128_W128_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,85944753,491.112874,1.06386055,1063.860550916,9,29057460,0,128,,
G25_B560_C140_T128_W128_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200994034,12577.108765,0.166168991,166.168991214,,,0,128,15802544,4
G25_B560_C140_T128_W129_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,96629537,552.168782,0.946224468,946.224468352,9,11800578,0,129,,
G25_B560_C140_T128_W129_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2200197345,12572.556257,0.16622916,166.229160821,,,0,129,15802544,4
G25_B560_C140_T128_W130_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,180555283,1031.744474,0.506400204,506.400204722,8,32997146,0,130,,
G25_B560_C140_T128_W130_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199244507,12567.111468,0.16630118,166.301180762,,,0,130,15802544,4
G25_B560_C140_T128_W131_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,129437796,739.644548,0.706387431,706.38743165,9,21151704,0,131,,
G25_B560_C140_T128_W131_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2196279280,12550.167314,0.166525706,166.525706284,,,0,131,15802544,4
G25_B560_C140_T128_W132_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,106462118,608.354959,0.858833489,858.833489251,10,27464390,0,132,,
G25_B560_C140_T128_W132_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2202582287,12586.184497,0.166049168,166.049168949,,,0,132,15802544,4
G25_B560_C140_T128_W133_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,117385286,670.773062,0.778915615,778.915615326,8,20481743,0,133,,
G25_B560_C140_T128_W133_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199444723,12568.255559,0.166286042,166.286042324,,,0,133,15802544,4
G25_B560_C140_T128_W134_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,114155917,652.319525,0.800950442,800.950442849,9,4940644,0,134,,
G25_B560_C140_T128_W134_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199183023,12566.760131,0.16630583,166.305830153,,,0,134,15802544,4
G25_B560_C140_T128_W135_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,92103638,526.306502,0.99272118,992.721180839,9,12784789,0,135,,
G25_B560_C140_T128_W135_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2197693019,12558.245822,0.166418583,166.418583095,,,0,135,15802544,4
G25_B560_C140_T128_W136_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99584042,569.051668,0.918151447,918.151447146,9,3770674,0,136,,
G25_B560_C140_T128_W136_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2199175848,12566.719131,0.166306372,166.30637274,,,0,136,15802544,4
G25_B560_C140_T128_W137_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,141237621,807.07212,0.647371653,647.371653725,9,26748848,0,137,,
G25_B560_C140_T128_W137_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2198905784,12565.175908,0.166326798,166.326798065,,,0,137,15802544,4
G25_B560_C140_T128_W138_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,186863543,1067.791674,0.48930482,489.304820015,9,14633457,0,138,,
G25_B560_C140_T128_W138_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2194984579,12542.769022,0.16662393,166.623930664,,,0,138,15802544,4
G25_B560_C140_T128_W139_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,120186179,686.778165,0.760763284,760.763284395,9,23505031,0,139,,
G25_B560_C140_T128_W139_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,components,v11.1.6-srio-xmit-delay.,25,560,140,128,2201411230,12579.492742,0.1661375,166.137500034,,,0,139,15802544,4
G25_B560_C140_T128_W140_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,134536048,768.777417,0.679618835,679.618835503,8,20551868,0,140,,
G25_B560_C140_T128_W141_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,132877572,759.300411,0.688101316,688.101316864,9,22093069,0,141,,
G25_B560_C140_T128_W142_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,106702411,609.728062,0.856899402,856.89940291,8,20745802,0,142,,
G25_B560_C140_T128_W143_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,153974358,879.853474,0.593821162,593.821162579,9,453097,0,143,,
G25_B560_C140_T128_W144_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,129197682,738.272468,0.707700253,707.700253283,9,31372534,0,144,,
G25_B560_C140_T128_W145_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,100811442,576.065382,0.906972764,906.972764807,9,33321236,0,145,,
G25_B560_C140_T128_W146_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,132403598,756.591988,0.690564559,690.564559091,9,1887365,0,146,,
G25_B560_C140_T128_W147_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,98690189,563.943937,0.926467293,926.467293268,9,32435810,0,147,,
G25_B560_C140_T128_W148_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,95284188,544.481074,0.959584524,959.584524926,9,14856288,0,148,,
G25_B560_C140_T128_W149_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,94545937,540.262497,0.967077329,967.077329563,9,20488417,0,149,,
G25_B560_C140_T128_W150_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,111246548,635.694559,0.821897253,821.897253611,8,28894862,0,150,,
G25_B560_C140_T128_W151_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,103415673,590.946702,0.884133222,884.133222969,9,16731244,0,151,,
G25_B560_C140_T128_W152_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,104412684,596.643908,0.875690852,875.690852607,9,10879741,0,152,,
G25_B560_C140_T128_W153_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,82668849,472.393422,1.106017966,1106.017966634,9,32180602,0,153,,
G25_B560_C140_T128_W154_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,117138832,669.364754,0.780554413,780.554413202,8,954680,0,154,,
G25_B560_C140_T128_W155_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,136506505,780.037171,0.669808609,669.808609304,9,3296985,0,155,,
G25_B560_C140_T128_W156_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,107590747,614.804268,0.849824309,849.824309473,8,33135275,0,156,,
G25_B560_C140_T128_W157_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,140889167,805.080954,0.648972765,648.97276506,9,15198910,0,157,,
G25_B560_C140_T128_W158_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,117885836,673.633348,0.775608295,775.608295088,8,24022044,0,158,,
G25_B560_C140_T128_W159_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,138907780,793.758742,0.658229742,658.229742603,8,8777898,0,159,,
G25_B560_C140_T128_W160_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118914398,679.510845,0.768899593,768.899593428,9,14787555,0,160,,
G25_B560_C140_T128_W161_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,178934253,1022.481445,0.510987867,510.987867007,9,8458185,0,161,,
G25_B560_C140_T128_W162_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,101844367,581.967811,0.897774073,897.774073994,9,25263446,0,162,,
G25_B560_C140_T128_W163_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,142895002,816.542868,0.639863053,639.863053257,9,2994292,0,163,,
G25_B560_C140_T128_W164_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,158788406,907.362319,0.575818062,575.818062403,8,3484699,0,164,,
G25_B560_C140_T128_W165_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99136082,566.491897,0.92230024,922.300240542,9,30644974,0,165,,
G25_B560_C140_T128_W166_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,134817006,770.382891,0.678202513,678.202513079,9,4432605,0,166,,
G25_B560_C140_T128_W167_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,87934155,502.480885,1.039792015,1039.792015684,9,5260250,0,167,,
G25_B560_C140_T128_W168_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,116029224,663.024137,0.788018993,788.018993171,8,27726675,0,168,,
G25_B560_C140_T128_W169_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,168068947,960.393982,0.544022164,544.022164159,9,4428440,0,169,,
G25_B560_C140_T128_W170_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,122248761,698.564348,0.74792768,747.927680633,9,1191097,0,170,,
G25_B560_C140_T128_W171_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,190610347,1089.201982,0.479686615,479.686615727,9,28326031,0,171,,
G25_B560_C140_T128_W172_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,91175422,521.002411,1.002827629,1002.827629084,8,21226020,0,172,,
G25_B560_C140_T128_W173_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,123611886,706.353634,0.739679938,739.679938828,8,17996885,0,173,,
G25_B560_C140_T128_W174_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,141134502,806.482868,0.647844651,647.844651586,9,21800434,0,174,,
G25_B560_C140_T128_W175_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,94791287,541.664497,0.964574225,964.574225846,8,10893707,0,175,,
G25_B560_C140_T128_W176_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,101149767,577.998668,0.903939128,903.939128945,9,11164877,0,176,,
G25_B560_C140_T128_W177_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,112921916,645.268091,0.80970316,809.7031605,9,21824266,0,177,,
G25_B560_C140_T128_W178_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,139973981,799.851319,0.653215916,653.215916428,9,31293123,0,178,,
G25_B560_C140_T128_W179_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,104507641,597.186519,0.874895188,874.895188525,8,22086984,0,179,,
G25_B560_C140_T128_W180_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,138673888,792.422217,0.659339934,659.339934818,9,15366911,0,180,,
G25_B560_C140_T128_W181_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,89824246,513.281405,1.017912605,1017.912605411,9,10952660,0,181,,
G25_B560_C140_T128_W182_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,189496631,1082.837891,0.482505846,482.505846106,9,11780859,0,182,,
G25_B560_C140_T128_W183_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,120538284,688.790194,0.758541014,758.541014861,8,23776032,0,183,,
G25_B560_C140_T128_W184_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,96986494,554.208537,0.942741906,942.741906672,8,11965111,0,184,,
G25_B560_C140_T128_W185_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,190662300,1089.498857,0.479555907,479.555907355,9,18854589,0,185,,
G25_B560_C140_T128_W186_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,98959963,565.485502,0.923941657,923.94165785,9,4140602,0,186,,
G25_B560_C140_T128_W187_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,86761260,495.778628,1.053848598,1053.848598729,8,13362739,0,187,,
G25_B560_C140_T128_W188_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,100769974,575.828422,0.907345994,907.345994502,8,12174328,0,188,,
G25_B560_C140_T128_W189_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,104113862,594.936354,0.878204213,878.204213335,9,3635865,0,189,,
G25_B560_C140_T128_W190_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118924314,679.567508,0.768835481,768.835481994,8,23361903,0,190,,
G25_B560_C140_T128_W191_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,117512170,671.498114,0.778074579,778.074579637,8,25479275,0,191,,
G25_B560_C140_T128_W192_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,96289935,550.2282,0.949561678,949.561678227,8,741328,0,192,,
G25_B560_C140_T128_W193_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,98793590,564.534799,0.925497618,925.49761857,8,10827665,0,193,,
G25_B560_C140_T128_W194_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,171871238,982.121359,0.531986813,531.986813727,9,16823166,0,194,,
G25_B560_C140_T128_W195_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,90973873,519.850702,1.005049353,1005.04935384,9,8458023,0,195,,
G25_B560_C140_T128_W196_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,140839768,804.798674,0.649200389,649.200389729,9,11126122,0,196,,
G25_B560_C140_T128_W197_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,107615441,614.945377,0.849629304,849.629304357,8,24725923,0,197,,
G25_B560_C140_T128_W198_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,129409342,739.481954,0.706542749,706.542749247,9,28888744,0,198,,
G25_B560_C140_T128_W199_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,96187382,549.642182,0.950574081,950.574081276,9,21569046,0,199,,
G25_B560_C140_T128_W200_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,104599548,597.711702,0.874126456,874.126456789,8,9778143,0,200,,
G25_B560_C140_T128_W201_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,132467065,756.954657,0.690233699,690.233699033,9,10294190,0,201,,
G25_B560_C140_T128_W202_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,126604692,723.455382,0.722194658,722.194658275,9,10864535,0,202,,
G25_B560_C140_T128_W203_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,90485368,517.059245,1.010475332,1010.475332044,8,720524,0,203,,
G25_B560_C140_T128_W204_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,148908770,850.907257,0.614021808,614.021808621,9,13617306,0,204,,
G25_B560_C140_T128_W205_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,163898202,936.561154,0.557865987,557.865987297,9,11315475,0,205,,
G25_B560_C140_T128_W206_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,129862121,742.069262,0.704079307,704.079307891,9,4793688,0,206,,
G25_B560_C140_T128_W207_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,119073187,680.418211,0.767874234,767.874234146,9,10107001,0,207,,
G25_B560_C140_T128_W208_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,144943560,828.248914,0.630819556,630.819556764,9,26014790,0,208,,
G25_B560_C140_T128_W209_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,89984825,514.198999,1.016096128,1016.096128152,8,28551759,0,209,,
G25_B560_C140_T128_W210_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,142051950,811.725428,0.643660521,643.660521907,9,18776754,0,210,,
G25_B560_C140_T128_W211_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,126196675,721.123857,0.724529646,724.529646086,9,8262001,0,211,,
G25_B560_C140_T128_W212_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99992477,571.385582,0.914401113,914.401113145,8,26550238,0,212,,
G25_B560_C140_T128_W213_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,142502366,814.299234,0.641626064,641.626064475,9,3914759,0,213,,
G25_B560_C140_T128_W214_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,94899918,542.285245,0.963470087,963.470087244,9,14321212,0,214,,
G25_B560_C140_T128_W215_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,112762134,644.355051,0.810850495,810.85049592,8,28587978,0,215,,
G25_B560_C140_T128_W216_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,97047808,554.558902,0.94214629,942.146290156,8,15533187,0,216,,
G25_B560_C140_T128_W217_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,191188606,1092.506319,0.47823578,478.235780823,9,19253256,0,217,,
G25_B560_C140_T128_W218_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,145538861,831.650634,0.6282393,628.239300807,9,10352246,0,218,,
G25_B560_C140_T128_W219_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,112371090,642.120514,0.813672202,813.672202298,9,28761279,0,219,,
G25_B560_C140_T128_W220_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,107675872,615.290697,0.849152466,849.152466348,8,30576276,0,220,,
G25_B560_C140_T128_W221_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,117018113,668.674931,0.781359653,781.359653911,8,4147170,0,221,,
G25_B560_C140_T128_W222_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,151850718,867.718388,0.602125781,602.125781683,9,26888289,0,222,,
G25_B560_C140_T128_W223_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,132732725,758.472714,0.688852219,688.85221994,9,8116238,0,223,,
G25_B560_C140_T128_W224_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,193990022,1108.514411,0.471329562,471.329562893,9,1698935,0,224,,
G25_B560_C140_T128_W225_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,125982159,719.898051,0.725763338,725.763338243,9,2136556,0,225,,
G25_B560_C140_T128_W226_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118841175,679.092428,0.769373344,769.373344507,9,29996728,0,226,,
G25_B560_C140_T128_W227_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,145020617,828.689239,0.630484369,630.484369508,9,20080217,0,227,,
G25_B560_C140_T128_W228_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,116462335,665.499057,0.785088434,785.088434599,9,7283878,0,228,,
G25_B560_C140_T128_W229_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,89928587,513.877639,1.016731556,1016.731556951,8,13302034,0,229,,
G25_B560_C140_T128_W230_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,97143247,555.104268,0.941220672,941.220672549,9,12039723,0,230,,
G25_B560_C140_T128_W231_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,113101274,646.292994,0.808419118,808.419118912,9,11623056,0,231,,
G25_B560_C140_T128_W232_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,141435643,808.203674,0.646465278,646.465278027,9,24162147,0,232,,
G25_B560_C140_T128_W233_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,97144856,555.113462,0.941205083,941.20508321,9,28540630,0,233,,
G25_B560_C140_T128_W234_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,84988425,485.648142,1.075831588,1075.831588536,9,17266079,0,234,,
G25_B560_C140_T128_W235_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,116966066,668.37752,0.781707339,781.707339588,9,28114917,0,235,,
G25_B560_C140_T128_W236_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,109314398,624.653702,0.836424423,836.42442302,8,10786370,0,236,,
G25_B560_C140_T128_W237_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,119677230,683.869885,0.763998567,763.998567438,9,31664027,0,237,,
G25_B560_C140_T128_W238_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,134229533,767.025902,0.681170754,681.170754538,9,13294400,0,238,,
G25_B560_C140_T128_W239_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,116181499,663.894279,0.786986164,786.986164423,9,11356737,0,239,,
G25_B560_C140_T128_W240_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,142042162,811.669497,0.643704875,643.704875986,9,2182254,0,240,,
G25_B560_C140_T128_W241_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,144803281,827.447319,0.631430666,631.430666788,9,16541004,0,241,,
G25_B560_C140_T128_W242_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,90829264,519.024365,1.006649489,1006.649489915,9,3542362,0,242,,
G25_B560_C140_T128_W243_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,188072180,1074.698171,0.486160325,486.160325652,9,25296595,0,243,,
G25_B560_C140_T128_W244_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,84675364,483.859222,1.079809143,1079.809143483,9,1275928,0,244,,
G25_B560_C140_T128_W245_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118909293,679.481674,0.768932603,768.932603736,8,33031225,0,245,,
G25_B560_C140_T128_W246_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99770613,570.117788,0.916434504,916.434504366,9,16964623,0,246,,
G25_B560_C140_T128_W247_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,97711966,558.354091,0.935742427,935.742427646,9,4647893,0,247,,
G25_B560_C140_T128_W248_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,105146775,600.838714,0.869577143,869.577143711,8,7282546,0,248,,
G25_B560_C140_T128_W249_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,96295664,550.260937,0.949505185,949.505185145,9,14294093,0,249,,
G25_B560_C140_T128_W250_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,87954181,502.59532,1.039555268,1039.555268839,8,20065418,0,250,,
G25_B560_C140_T128_W251_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,189337180,1081.926742,0.48291219,482.912190173,9,3951171,0,251,,
G25_B560_C140_T128_W252_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,108218510,618.391485,0.844894577,844.894577415,9,7293640,0,252,,
G25_B560_C140_T128_W253_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,139718561,798.391777,0.654410062,654.410062776,9,18986806,0,253,,
G25_B560_C140_T128_W254_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,105935258,605.344331,0.863104824,863.104824599,9,20905599,0,254,,
G25_B560_C140_T128_W255_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,98108949,560.622565,0.931956087,931.956087665,8,4111700,0,255,,
G25_B560_C140_T128_W256_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,97672341,558.127662,0.936122051,936.122051943,9,14152645,0,256,,
G25_B560_C140_T128_W257_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,96182460,549.614057,0.950622725,950.622725546,8,21478433,0,257,,
G25_B560_C140_T128_W258_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,169016282,965.807325,0.540972923,540.972923987,9,7407159,0,258,,
G25_B560_C140_T128_W259_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,164855807,942.033182,0.554625487,554.625487199,8,6312509,0,259,,
G25_B560_C140_T128_W260_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,136062375,777.499285,0.671994974,671.994974914,9,20690874,0,260,,
G25_B560_C140_T128_W261_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,102186929,583.925308,0.894764459,894.764459307,8,15110579,0,261,,
G25_B560_C140_T128_W262_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,102506453,585.75116,0.891975379,891.975379101,8,14881305,0,262,,
G25_B560_C140_T128_W263_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,115039176,657.366719,0.794800827,794.800827458,8,7443814,0,263,,
G25_B560_C140_T128_W264_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,131285035,750.200199,0.696448245,696.448245415,8,31876868,0,264,,
G25_B560_C140_T128_W265_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,90286138,515.920788,1.012705098,1012.705098483,8,32446389,0,265,,
G25_B560_C140_T128_W266_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,117136209,669.349765,0.780571891,780.57189195,9,2291154,0,266,,
G25_B560_C140_T128_W267_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,98049109,560.280622,0.932524866,932.524866442,9,22176747,0,267,,
G25_B560_C140_T128_W268_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,132937792,759.644525,0.687789611,687.789611211,9,9602302,0,268,,
G25_B560_C140_T128_W269_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,97450958,556.862617,0.938248675,938.248675554,8,31204397,0,269,,
G25_B560_C140_T128_W270_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,119861853,684.924874,0.762821781,762.821781797,9,30781162,0,270,,
G25_B560_C140_T128_W271_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,108345148,619.115131,0.843907031,843.907031951,9,8901923,0,271,,
G25_B560_C140_T128_W272_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,131683517,752.477239,0.694340752,694.340752419,9,18184031,0,272,,
G25_B560_C140_T128_W273_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,127044482,725.968468,0.719694636,719.694636363,9,21568692,0,273,,
G25_B560_C140_T128_W274_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,128677005,735.297171,0.710563882,710.563882606,9,27116891,0,274,,
G25_B560_C140_T128_W275_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,95531791,545.895948,0.957097436,957.097436548,9,26924544,0,275,,
G25_B560_C140_T128_W276_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,94910943,542.348245,0.963358169,963.358169089,8,12843799,0,276,,
G25_B560_C140_T128_W277_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,117501388,671.436502,0.778145976,778.145976241,9,21172762,0,277,,
G25_B560_C140_T128_W278_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118394794,676.54168,0.772274094,772.274094036,9,1171044,0,278,,
G25_B560_C140_T128_W279_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,136441681,779.666748,0.670126838,670.12683811,9,11252629,0,279,,
G25_B560_C140_T128_W280_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99690519,569.660108,0.917170792,917.170792089,9,33455154,0,280,,
G25_B560_C140_T128_W281_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,112671916,643.839519,0.811499755,811.499755404,8,22272241,0,281,,
G25_B560_C140_T128_W282_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,120029028,685.880159,0.761759332,761.759332709,9,10596702,0,282,,
G25_B560_C140_T128_W283_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,86611063,494.920359,1.055676135,1055.676135449,9,1995708,0,283,,
G25_B560_C140_T128_W284_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,143635676,820.775291,0.636563525,636.563525311,8,11250708,0,284,,
G25_B560_C140_T128_W285_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,109284349,624.481994,0.836654407,836.654407622,8,21668194,0,285,,
G25_B560_C140_T128_W286_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,92771104,530.120594,0.985578788,985.578788358,8,3669051,0,286,,
G25_B560_C140_T128_W287_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,113551850,648.867714,0.805211295,805.211295764,9,15921121,0,287,,
G25_B560_C140_T128_W288_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,130902174,748.012422,0.698485208,698.485208312,9,27904398,0,288,,
G25_B560_C140_T128_W289_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,89642004,512.240022,1.019982019,1019.982019534,8,24895479,0,289,,
G25_B560_C140_T128_W290_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,103812645,593.215114,0.880752361,880.752361863,9,23338106,0,290,,
G25_B560_C140_T128_W291_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,109295685,624.546771,0.83656763,836.567630963,8,17399257,0,291,,
G25_B560_C140_T128_W292_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,135831032,776.177325,0.673139494,673.13949492,8,4294084,0,292,,
G25_B560_C140_T128_W293_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,114309789,653.198794,0.799872286,799.872286309,9,32817013,0,293,,
G25_B560_C140_T128_W294_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,101016094,577.234822,0.905135297,905.135297302,9,1684114,0,294,,
G25_B560_C140_T128_W295_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,94622613,540.700645,0.966293673,966.293673109,8,18141611,0,295,,
G25_B560_C140_T128_W296_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,103047315,588.841799,0.887293689,887.293689068,8,25923006,0,296,,
G25_B560_C140_T128_W297_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,189842660,1084.8152,0.481626375,481.626375626,8,8709916,0,297,,
G25_B560_C140_T128_W298_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,187422692,1070.986811,0.487845048,487.845048533,9,6144938,0,298,,
G25_B560_C140_T128_W299_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,134427278,768.155874,0.680168739,680.168739822,9,8305379,0,299,,
G25_B560_C140_T128_W300_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,157698574,901.134708,0.579797457,579.797457616,9,392905,0,300,,
G25_B560_C140_T128_W301_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,113831660,650.466628,0.803232003,803.232003073,8,24150102,0,301,,
G25_B560_C140_T128_W302_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,91459078,522.623302,0.999717406,999.717406674,9,12479348,0,302,,
G25_B560_C140_T128_W303_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,109493260,625.675771,0.835058087,835.058087365,9,15737627,0,303,,
G25_B560_C140_T128_W304_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,93148311,532.276062,0.981587656,981.587656216,8,5738688,0,304,,
G25_B560_C140_T128_W305_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,126807046,724.611691,0.721042206,721.042206716,9,5897710,0,305,,
G25_B560_C140_T128_W306_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,112296281,641.693034,0.81421425,814.214250559,8,11982554,0,306,,
G25_B560_C140_T128_W307_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118252248,675.727131,0.773205024,773.205024186,9,32923032,0,307,,
G25_B560_C140_T128_W308_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,140354332,802.024754,0.651445744,651.445744296,8,13458724,0,308,,
G25_B560_C140_T128_W309_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,138810471,793.202691,0.658691175,658.691175214,9,18234736,0,309,,
G25_B560_C140_T128_W310_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99903427,570.876725,0.915216174,915.216174466,8,4033148,0,310,,
G25_B560_C140_T128_W311_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,130805983,747.462759,0.698998854,698.998854471,8,6328392,0,311,,
G25_B560_C140_T128_W312_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,200681655,1146.752314,0.455613305,455.613305934,9,7673001,0,312,,
G25_B560_C140_T128_W313_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,173949156,993.995177,0.525631939,525.631939685,9,3242166,0,313,,
G25_B560_C140_T128_W314_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,189248014,1081.417222,0.483139718,483.13971884,9,25330175,0,314,,
G25_B560_C140_T128_W315_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,129682063,741.040359,0.705056891,705.056891908,9,31021780,0,315,,
G25_B560_C140_T128_W316_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,105679921,603.885262,0.865190202,865.190202734,9,11019077,0,316,,
G25_B560_C140_T128_W317_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,100034064,571.623222,0.91402097,914.020970646,9,3567138,0,317,,
G25_B560_C140_T128_W318_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,185537895,1060.216542,0.492800849,492.800849524,9,16415159,0,318,,
G25_B560_C140_T128_W319_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,110348964,630.565508,0.828582607,828.582607037,9,32255532,0,319,,
G25_B560_C140_T128_W320_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,132876743,759.295674,0.688105609,688.105609835,9,17297853,0,320,,
G25_B560_C140_T128_W321_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,111074087,634.709068,0.823173385,823.173385841,8,5456186,0,321,,
G25_B560_C140_T128_W322_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,114065566,651.803234,0.801584873,801.584873343,8,12598579,0,322,,
G25_B560_C140_T128_W323_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,113818456,650.391177,0.803325185,803.32518546,9,14028536,0,323,,
G25_B560_C140_T128_W324_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,153915647,879.517982,0.594047675,594.047675185,9,964326,0,324,,
G25_B560_C140_T128_W325_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,93556887,534.610782,0.977300925,977.300925745,8,19939439,0,325,,
G25_B560_C140_T128_W326_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,129706875,741.182142,0.704922019,704.922019553,9,796469,0,326,,
G25_B560_C140_T128_W327_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,176704133,1009.737902,0.517436863,517.436863092,9,24063826,0,327,,
G25_B560_C140_T128_W328_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,111013088,634.360502,0.823625699,823.625699656,8,29294443,0,328,,
G25_B560_C140_T128_W329_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,83852132,479.155039,1.090410346,1090.410346095,9,19969575,0,329,,
G25_B560_C140_T128_W330_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,138243261,789.961491,0.661393775,661.3937751,9,10509788,0,330,,
G25_B560_C140_T128_W331_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,137905263,788.030074,0.663014813,663.014813836,9,30188461,0,331,,
G25_B560_C140_T128_W332_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,114359788,653.484502,0.799522575,799.522575846,9,9558440,0,332,,
G25_B560_C140_T128_W333_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,107047072,611.697554,0.854140431,854.140431557,8,23435913,0,333,,
G25_B560_C140_T128_W334_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99369200,567.823999,0.920136544,920.136544069,8,26886363,0,334,,
G25_B560_C140_T128_W335_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,188256224,1075.749851,0.485685043,485.68504314,9,19105153,0,335,,
G25_B560_C140_T128_W336_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,86837367,496.213525,1.052924972,1052.924972667,8,3010973,0,336,,
G25_B560_C140_T128_W337_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,96284987,550.199925,0.949610475,949.610475358,8,22109082,0,337,,
G25_B560_C140_T128_W338_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,89237517,509.928668,1.024605293,1024.605293253,9,9693049,0,338,,
G25_B560_C140_T128_W339_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,88170375,503.830714,1.037006276,1037.006276484,8,5872612,0,339,,
G25_B560_C140_T128_W340_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,182031336,1040.179062,0.502293914,502.293914246,9,30049045,0,340,,
G25_B560_C140_T128_W341_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,100632885,575.045057,0.908582043,908.582043285,9,23109745,0,341,,
G25_B560_C140_T128_W342_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,105805628,604.603588,0.864162275,864.162275706,9,22627038,0,342,,
G25_B560_C140_T128_W343_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,121423118,693.846388,0.753013378,753.013378185,9,17129788,0,343,,
G25_B560_C140_T128_W344_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,106021947,605.839697,0.862399105,862.399105677,8,18537357,0,344,,
G25_B560_C140_T128_W345_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99360170,567.772399,0.920220167,920.220167447,8,4028790,0,345,,
G25_B560_C140_T128_W346_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,144079963,823.314074,0.634600609,634.600609072,9,29221823,0,346,,
G25_B560_C140_T128_W347_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,176815495,1010.374257,0.51711097,517.110970817,9,187141,0,347,,
G25_B560_C140_T128_W348_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,190493328,1088.533302,0.479981284,479.981284567,9,17890018,0,348,,
G25_B560_C140_T128_W349_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,139502332,797.156182,0.6554244,655.424400181,9,33306555,0,349,,
G25_B560_C140_T128_W350_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118148782,675.135897,0.77388214,773.882140189,9,13799648,0,350,,
G25_B560_C140_T128_W351_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,138846693,793.409674,0.658519337,658.519337403,9,21141345,0,351,,
G25_B560_C140_T128_W352_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,131807365,753.184942,0.69368834,693.688340367,9,11326327,0,352,,
G25_B560_C140_T128_W353_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,109557495,626.042828,0.834568481,834.568481827,8,25965804,0,353,,
G25_B560_C140_T128_W354_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,95033509,543.048622,0.962115713,962.115713048,8,28808537,0,354,,
G25_B560_C140_T128_W355_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,113670238,649.544217,0.804372665,804.372665033,8,19490726,0,355,,
G25_B560_C140_T128_W356_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,119766327,684.379011,0.76343021,763.430210855,9,14904338,0,356,,
G25_B560_C140_T128_W357_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,181474347,1036.996268,0.503835576,503.835576688,9,27854224,0,357,,
G25_B560_C140_T128_W358_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,114889414,656.510937,0.795836875,795.83687558,8,21523025,0,358,,
G25_B560_C140_T128_W359_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,98005178,560.029588,0.932942872,932.942872416,8,26607591,0,359,,
G25_B560_C140_T128_W360_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,105506200,602.892571,0.866614779,866.614779747,8,12883100,0,360,,
G25_B560_C140_T128_W361_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,94920511,542.402919,0.963261062,963.261062458,9,18056045,0,361,,
G25_B560_C140_T128_W362_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,144408476,825.191291,0.633156964,633.156964242,9,17968426,0,362,,
G25_B560_C140_T128_W363_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,116648064,666.560365,0.783838403,783.838403653,9,18611304,0,363,,
G25_B560_C140_T128_W364_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,105682505,603.900028,0.865169048,865.16904832,8,12091862,0,364,,
G25_B560_C140_T128_W365_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,97465480,556.9456,0.938108879,938.108879933,8,13322484,0,365,,
G25_B560_C140_T128_W366_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,176506967,1008.611239,0.518014862,518.014862693,9,22814363,0,366,,
G25_B560_C140_T128_W367_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,106879362,610.739211,0.855480708,855.480708006,8,28383553,0,367,,
G25_B560_C140_T128_W368_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,130355591,744.889091,0.701413967,701.413967545,9,8236910,0,368,,
G25_B560_C140_T128_W369_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,174306367,996.036382,0.524554747,524.554747188,9,30580826,0,369,,
G25_B560_C140_T128_W370_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,119811232,684.635611,0.763144078,763.144078803,9,32822739,0,370,,
G25_B560_C140_T128_W371_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,103581264,591.892937,0.882719796,882.719796458,9,13153081,0,371,,
G25_B560_C140_T128_W372_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,122566829,700.381879,0.745986765,745.986765105,9,6146054,0,372,,
G25_B560_C140_T128_W373_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,100144752,572.255725,0.913010721,913.01072147,9,297685,0,373,,
G25_B560_C140_T128_W374_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118847515,679.128657,0.769332301,769.332301773,8,27595378,0,374,,
G25_B560_C140_T128_W375_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118332448,676.185417,0.772680983,772.680983283,9,16274160,0,375,,
G25_B560_C140_T128_W376_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,126718117,724.103525,0.721548224,721.548224039,9,11873182,0,376,,
G25_B560_C140_T128_W377_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,98632027,563.611582,0.927013618,927.01361876,8,20314108,0,377,,
G25_B560_C140_T128_W378_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,116222635,664.129342,0.786707617,786.707617453,8,3054413,0,378,,
G25_B560_C140_T128_W379_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,127742735,729.958485,0.715760722,715.760722322,9,17661834,0,379,,
G25_B560_C140_T128_W380_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,140311626,801.780719,0.651644021,651.644021821,9,16179523,0,380,,
G25_B560_C140_T128_W381_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,106262389,607.213651,0.860447738,860.447738239,9,15715369,0,381,,
G25_B560_C140_T128_W382_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,85020490,485.831371,1.075425844,1075.425844699,9,4995638,0,382,,
G25_B560_C140_T128_W383_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,108007151,617.183719,0.84654795,846.547950098,8,28640639,0,383,,
G25_B560_C140_T128_W384_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,119248578,681.420445,0.766744843,766.744843489,8,33510085,0,384,,
G25_B560_C140_T128_W385_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,108749711,621.426919,0.840767588,840.767588568,8,10110882,0,385,,
G25_B560_C140_T128_W386_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,125635333,717.916188,0.727766863,727.766863761,9,32634235,0,386,,
G25_B560_C140_T128_W387_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,105255212,601.458354,0.868681279,868.681279887,8,23530273,0,387,,
G25_B560_C140_T128_W388_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118474293,676.995959,0.77175588,771.755880197,8,18256189,0,388,,
G25_B560_C140_T128_W389_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,100837995,576.217114,0.906733937,906.733937688,9,5826739,0,389,,
G25_B560_C140_T128_W390_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,140279987,801.599925,0.651790994,651.790994783,9,29311257,0,390,,
G25_B560_C140_T128_W391_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,109720407,626.973754,0.833329321,833.329321089,9,24565862,0,391,,
G25_B560_C140_T128_W392_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,100146131,572.263605,0.912998149,912.998149424,8,16212484,0,392,,
G25_B560_C140_T128_W393_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,94286359,538.779194,0.969739771,969.739771953,8,24131253,0,393,,
G25_B560_C140_T128_W394_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,121206383,692.607902,0.754359877,754.359877853,9,20342994,0,394,,
G25_B560_C140_T128_W395_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,129568821,740.393262,0.705673105,705.673105376,9,13277931,0,395,,
G25_B560_C140_T128_W396_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,137712529,786.928737,0.663942728,663.94272866,8,20893776,0,396,,
G25_B560_C140_T128_W397_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,128200606,732.574891,0.713204368,713.204368745,9,32656913,0,397,,
G25_B560_C140_T128_W398_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,119724279,684.138737,0.763698332,763.698332858,8,3614718,0,398,,
G25_B560_C140_T128_W399_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,161512046,922.925977,0.56610782,566.107820063,9,14951213,0,399,,
G25_B560_C140_T128_W400_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,191734893,1095.627959,0.476873201,476.873201556,9,12485098,0,400,,
G25_B560_C140_T128_W401_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,165919025,948.108714,0.551071417,551.071417367,8,19000355,0,401,,
G25_B560_C140_T128_W402_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,182867763,1044.958645,0.499996449,499.996449756,9,26256022,0,402,,
G25_B560_C140_T128_W403_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,183411203,1048.064017,0.49851498,498.514980434,9,6487647,0,403,,
G25_B560_C140_T128_W404_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99181612,566.752068,0.921876852,921.876852283,9,14866356,0,404,,
G25_B560_C140_T128_W405_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,98547171,563.126691,0.927811842,927.811842259,8,26886400,0,405,,
G25_B560_C140_T128_W406_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,133445508,762.545759,0.685172799,685.172799334,9,15181870,0,406,,
G25_B560_C140_T128_W407_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,89181378,509.607874,1.025250274,1025.250274502,9,29796108,0,407,,
G25_B560_C140_T128_W408_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,105953388,605.447931,0.862957136,862.95713616,8,16426266,0,408,,
G25_B560_C140_T128_W409_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,135091277,771.950154,0.676825582,676.825582713,9,9649913,0,409,,
G25_B560_C140_T128_W410_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,97979188,559.881074,0.933190345,933.190345229,9,4134095,0,410,,
G25_B560_C140_T128_W411_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,119795827,684.547582,0.763242214,763.242214397,8,14965092,0,411,,
G25_B560_C140_T128_W412_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,117717041,672.668805,0.776720443,776.720443346,9,28332693,0,412,,
G25_B560_C140_T128_W413_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,139663033,798.074474,0.654670246,654.670246743,9,1726923,0,413,,
G25_B560_C140_T128_W414_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,89924757,513.855754,1.01677486,1016.774860731,9,5537200,0,414,,
G25_B560_C140_T128_W415_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,95589153,546.223731,0.956523092,956.523092897,8,29086814,0,415,,
G25_B560_C140_T128_W416_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,89486320,511.350399,1.021756535,1021.756535244,9,29681411,0,416,,
G25_B560_C140_T128_W417_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,112872934,644.988194,0.810054536,810.054536856,9,18725622,0,417,,
G25_B560_C140_T128_W418_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,112553605,643.163457,0.812352765,812.352765377,8,19392319,0,418,,
G25_B560_C140_T128_W419_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,101292824,578.816137,0.902662485,902.662485498,9,6130309,0,419,,
G25_B560_C140_T128_W420_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118400216,676.572662,0.772238728,772.238728643,8,26367074,0,420,,
G25_B560_C140_T128_W421_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,113465585,648.374771,0.805823477,805.823477444,8,27226939,0,421,,
G25_B560_C140_T128_W422_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,100940962,576.805497,0.905809004,905.809004227,8,28100343,0,422,,
G25_B560_C140_T128_W423_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,132114249,754.938565,0.692076993,692.076993716,9,4489469,0,423,,
G25_B560_C140_T128_W424_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,186437831,1065.359034,0.490422098,490.422098265,9,7134835,0,424,,
G25_B560_C140_T128_W425_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,106705988,609.748502,0.856870677,856.870677913,8,20753625,0,425,,
G25_B560_C140_T128_W426_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,90762364,518.642079,1.00739148,1007.391480845,9,30700975,0,426,,
G25_B560_C140_T128_W427_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,94639568,540.797531,0.966120558,966.120558316,8,26575044,0,427,,
G25_B560_C140_T128_W428_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99102711,566.301205,0.922610808,922.610808043,8,19408274,0,428,,
G25_B560_C140_T128_W429_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,119367389,682.099365,0.765981672,765.981672557,9,11274411,0,429,,
G25_B560_C140_T128_W430_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,92990011,531.371491,0.983258645,983.258645651,8,16679661,0,430,,
G25_B560_C140_T128_W431_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,136920192,782.401097,0.667784867,667.784867516,8,7242216,0,431,,
G25_B560_C140_T128_W432_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,136505865,780.033514,0.669811749,669.811749663,9,25920342,0,432,,
G25_B560_C140_T128_W433_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,186435978,1065.348445,0.490426972,490.426972603,8,5497538,0,433,,
G25_B560_C140_T128_W434_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,134961074,771.206137,0.677478546,677.478546703,9,25820096,0,434,,
G25_B560_C140_T128_W435_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,87819406,501.825177,1.041150657,1041.150657236,8,21568471,0,435,,
G25_B560_C140_T128_W436_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,138748979,792.851308,0.658983099,658.983099796,9,13405644,0,436,,
G25_B560_C140_T128_W437_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,115187985,658.217057,0.79377404,793.774040539,9,598237,0,437,,
G25_B560_C140_T128_W438_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,184351879,1053.439308,0.495971252,495.97125221,9,25782746,0,438,,
G25_B560_C140_T128_W439_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,145272687,830.129639,0.629390384,629.390384133,9,28543673,0,439,,
G25_B560_C140_T128_W440_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,184651948,1055.153988,0.495165273,495.165273181,9,1361551,0,440,,
G25_B560_C140_T128_W441_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,140304098,801.737702,0.651678985,651.678985705,9,28871666,0,441,,
G25_B560_C140_T128_W442_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,97963221,559.789834,0.933342445,933.342445681,9,12035979,0,442,,
G25_B560_C140_T128_W443_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,106005247,605.744268,0.862534967,862.53496749,9,5073008,0,443,,
G25_B560_C140_T128_W444_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,140276848,801.581988,0.65180558,651.805580027,9,19741982,0,444,,
G25_B560_C140_T128_W445_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,158806628,907.466445,0.575751991,575.751991125,9,12296263,0,445,,
G25_B560_C140_T128_W446_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,153185310,875.344628,0.596879898,596.879898438,9,17017098,0,446,,
G25_B560_C140_T128_W447_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,89408588,510.906217,1.022644852,1022.64485236,8,22195395,0,447,,
G25_B560_C140_T128_W448_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,157688517,901.077239,0.579834435,579.834435724,9,25265065,0,448,,
G25_B560_C140_T128_W449_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,97394202,556.538297,0.938795435,938.79543543,9,14516805,0,449,,
G25_B560_C140_T128_W450_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,119156795,680.895971,0.767335444,767.335444655,9,12890363,0,450,,
G25_B560_C140_T128_W451_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,102537911,585.93092,0.891701726,891.701726544,10,51500,0,451,,
G25_B560_C140_T128_W452_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,139763691,798.649662,0.654198752,654.198752342,8,13849658,0,452,,
G25_B560_C140_T128_W453_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,158378057,905.017468,0.577309975,577.309975933,9,20863480,0,453,,
G25_B560_C140_T128_W454_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,92597780,529.130171,0.987423589,987.42358915,8,10772356,0,454,,
G25_B560_C140_T128_W455_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,107255494,612.888537,0.85248064,852.480640991,9,1787445,0,455,,
G25_B560_C140_T128_W456_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,137188685,783.935342,0.66647794,666.477940764,9,14722512,0,456,,
G25_B560_C140_T128_W457_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118450553,676.860302,0.771910556,771.910556424,8,30365073,0,457,,
G25_B560_C140_T128_W458_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,139799589,798.854794,0.654030765,654.030765963,9,1858855,0,458,,
G25_B560_C140_T128_W459_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,133629396,763.596548,0.68422993,684.229930029,9,15055068,0,459,,
G25_B560_C140_T128_W460_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,104726335,598.436199,0.873068195,873.068195072,8,11368355,0,460,,
G25_B560_C140_T128_W461_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,95127828,543.587588,0.961161777,961.16177776,8,11986088,0,461,,
G25_B560_C140_T128_W462_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,120118976,686.394148,0.761188908,761.188908861,8,22907273,0,462,,
G25_B560_C140_T128_W463_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118762847,678.644839,0.769880771,769.880771509,8,23667734,0,463,,
G25_B560_C140_T128_W464_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118807994,678.902822,0.769588217,769.58821706,9,19939807,0,464,,
G25_B560_C140_T128_W465_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,186649804,1066.570308,0.489865139,489.865139504,9,16004404,0,465,,
G25_B560_C140_T128_W466_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,87662429,500.928165,1.043015044,1043.015044392,9,14290818,0,466,,
G25_B560_C140_T128_W467_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,105698949,603.993994,0.86503445,865.034450579,9,11548635,0,467,,
G25_B560_C140_T128_W468_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,170602361,974.870634,0.535943534,535.943534069,9,16291223,0,468,,
G25_B560_C140_T128_W469_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,100552581,574.586177,0.909307661,909.307661381,9,4124314,0,469,,
G25_B560_C140_T128_W470_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,88154717,503.741239,1.037190469,1037.190469059,9,18922328,0,470,,
G25_B560_C140_T128_W471_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,103305327,590.316154,0.885077613,885.077613422,9,32085625,0,471,,
G25_B560_C140_T128_W472_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,139692432,798.242468,0.654532467,654.532467979,9,2259526,0,472,,
G25_B560_C140_T128_W473_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,120205687,686.889639,0.760639821,760.639821267,8,24524879,0,473,,
G25_B560_C140_T128_W474_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,86014339,491.510508,1.062999882,1062.999882786,8,6103573,0,474,,
G25_B560_C140_T128_W475_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,102207603,584.043445,0.894583471,894.583471202,8,18820977,0,475,,
G25_B560_C140_T128_W476_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99034526,565.911577,0.923246023,923.246023058,8,29976030,0,476,,
G25_B560_C140_T128_W477_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,144382025,825.040142,0.633272959,633.272959532,9,29113404,0,477,,
G25_B560_C140_T128_W478_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,107998503,617.134302,0.846615737,846.615737581,9,14965389,0,478,,
G25_B560_C140_T128_W479_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,96654595,552.311971,0.945979156,945.979156759,9,23081603,0,479,,
G25_B560_C140_T128_W480_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,96742895,552.816542,0.945115734,945.115734597,8,20373000,0,480,,
G25_B560_C140_T128_W481_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,111726776,638.438719,0.818364545,818.364545621,8,25225919,0,481,,
G25_B560_C140_T128_W482_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,128665896,735.233691,0.710625232,710.625232617,9,21562516,0,482,,
G25_B560_C140_T128_W483_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,187336841,1070.496234,0.488068613,488.068613663,9,20920837,0,483,,
G25_B560_C140_T128_W484_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,93673474,535.276994,0.976084566,976.08456664,9,28679694,0,484,,
G25_B560_C140_T128_W485_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,138827205,793.298314,0.658611777,658.611777677,9,8638444,0,485,,
G25_B560_C140_T128_W486_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,141932718,811.044102,0.644201235,644.201235369,9,14956794,0,486,,
G25_B560_C140_T128_W487_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,176876627,1010.723582,0.516932247,516.932247215,9,31721971,0,487,,
G25_B560_C140_T128_W488_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,112301178,641.721017,0.814178745,814.17874597,8,7621816,0,488,,
G25_B560_C140_T128_W489_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,86785926,495.919577,1.053549077,1053.549077473,8,17803942,0,489,,
G25_B560_C140_T128_W490_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,116205159,664.029479,0.786825929,786.825929776,8,13331957,0,490,,
G25_B560_C140_T128_W491_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,100049112,571.709211,0.913883496,913.883496287,9,31859755,0,491,,
G25_B560_C140_T128_W492_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,95783876,547.336434,0.954578537,954.578537571,8,21201470,0,492,,
G25_B560_C140_T128_W493_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,140187549,801.071708,0.652220778,652.220778002,9,9479911,0,493,,
G25_B560_C140_T128_W494_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,115611265,660.6358,0.790867847,790.867847307,9,11333532,0,494,,
G25_B560_C140_T128_W495_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,154462630,882.643599,0.591944033,591.944033809,9,17859181,0,495,,
G25_B560_C140_T128_W496_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,126615004,723.514308,0.72213584,722.135840038,9,786474,0,496,,
G25_B560_C140_T128_W497_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,130133858,743.622045,0.702609095,702.609095589,9,18089832,0,497,,
G25_B560_C140_T128_W498_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,106254607,607.169182,0.860510756,860.510756724,9,28960073,0,498,,
G25_B560_C140_T128_W499_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,109492990,625.674228,0.835060146,835.060146544,9,32081110,0,499,,
G25_B560_C140_T128_W500_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,123447281,705.413034,0.74066623,740.666230429,9,7209972,0,500,,
G25_B560_C140_T128_W501_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,130517951,745.816862,0.700541431,700.541431844,9,5291493,0,501,,
G25_B560_C140_T128_W502_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,172513245,985.789971,0.530007028,530.007028011,9,11467842,0,502,,
G25_B560_C140_T128_W503_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99230298,567.030274,0.921424545,921.424545908,9,5313947,0,503,,
G25_B560_C140_T128_W504_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99012668,565.786674,0.923449838,923.449838509,9,19902784,0,504,,
G25_B560_C140_T128_W505_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,132057470,754.614114,0.692374556,692.374556887,9,12308311,0,505,,
G25_B560_C140_T128_W506_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,110270411,630.116634,0.829172861,829.172861929,8,1117720,0,506,,
G25_B560_C140_T128_W507_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,139817389,798.956508,0.653947502,653.947502016,9,16081465,0,507,,
G25_B560_C140_T128_W508_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,169243289,967.104508,0.540247313,540.247313883,9,625414,0,508,,
G25_B560_C140_T128_W509_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,104361062,596.348925,0.876124011,876.124011415,9,9573796,0,509,,
G25_B560_C140_T128_W510_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,87994047,502.823125,1.039084294,1039.084294815,9,13043058,0,510,,
G25_B560_C140_T128_W511_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,94708417,541.190954,0.965418229,965.41822967,8,623371,0,511,,
G25_B560_C140_T128_W512_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,145047177,828.841011,0.630368919,630.368919727,9,18185712,0,512,,
G25_B560_C140_T128_W513_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,104132938,595.045359,0.878043336,878.043336057,8,15807281,0,513,,
G25_B560_C140_T128_W514_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,95771004,547.262879,0.954706836,954.706836685,9,18101191,0,514,,
G25_B560_C140_T128_W515_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,154779625,884.454999,0.590731708,590.731708227,9,17814268,0,515,,
G25_B560_C140_T128_W516_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,137810800,787.490285,0.66346928,663.469280165,9,5558922,0,516,,
G25_B560_C140_T128_W517_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,109597339,626.270508,0.834265075,834.265075313,9,28145731,0,517,,
G25_B560_C140_T128_W518_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,85579520,489.025828,1.068400854,1068.400854258,8,2767657,0,518,,
G25_B560_C140_T128_W519_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,110236671,629.923834,0.829426645,829.42664583,8,31919231,0,519,,
G25_B560_C140_T128_W520_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,120183575,686.763285,0.760779767,760.779767742,8,24171575,0,520,,
G25_B560_C140_T128_W521_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,107803342,616.019097,0.848148402,848.148402254,8,23646269,0,521,,
G25_B560_C140_T128_W522_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,94219962,538.399782,0.970423149,970.423149555,8,3923386,0,522,,
G25_B560_C140_T128_W523_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,107485486,614.202777,0.850656546,850.656546084,8,32993305,0,523,,
G25_B560_C140_T128_W524_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,146200613,835.432074,0.625395683,625.395683361,9,8547055,0,524,,
G25_B560_C140_T128_W525_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,186282219,1064.469822,0.490831775,490.831775388,9,18111748,0,525,,
G25_B560_C140_T128_W526_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99037551,565.928862,0.923217823,923.217823459,8,3529682,0,526,,
G25_B560_C140_T128_W527_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,135981035,777.034485,0.672396943,672.396943257,9,24476496,0,527,,
G25_B560_C140_T128_W528_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,101875951,582.148291,0.897495742,897.495742395,8,23289105,0,528,,
G25_B560_C140_T128_W529_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,100387566,573.643234,0.910802362,910.802362465,9,8899326,0,529,,
G25_B560_C140_T128_W530_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,109698075,626.846142,0.833498967,833.498967734,9,23638183,0,530,,
G25_B560_C140_T128_W531_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,173413673,990.935274,0.527255035,527.255035276,9,8921645,0,531,,
G25_B560_C140_T128_W532_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99940638,571.089359,0.914875411,914.875411091,8,18044138,0,532,,
G25_B560_C140_T128_W533_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,102869098,587.823417,0.888830893,888.830893365,8,28836643,0,533,,
G25_B560_C140_T128_W534_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,121423360,693.847771,0.753011877,753.011877409,9,4581928,0,534,,
G25_B560_C140_T128_W535_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99636165,569.349514,0.917671131,917.671131511,8,12321033,0,535,,
G25_B560_C140_T128_W536_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,113324956,647.571177,0.806823452,806.823452682,8,30188950,0,536,,
G25_B560_C140_T128_W537_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,97043539,554.534508,0.942187735,942.187735702,8,26023333,0,537,,
G25_B560_C140_T128_W538_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118318978,676.108445,0.772768948,772.768948993,8,3357697,0,538,,
G25_B560_C140_T128_W539_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,140595916,803.405234,0.650326374,650.326374167,9,11715084,0,539,,
G25_B560_C140_T128_W540_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118280836,675.890491,0.773018143,773.018143657,9,18757658,0,540,,
G25_B560_C140_T128_W541_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,87349706,499.141177,1.04674917,1046.749170226,9,25567448,0,541,,
G25_B560_C140_T128_W542_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,88151126,503.720719,1.03723272,1037.232720941,8,12768356,0,542,,
G25_B560_C140_T128_W543_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,106907507,610.900039,0.855255489,855.255489916,9,4067531,0,543,,
G25_B560_C140_T128_W544_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,102044667,583.112382,0.896011863,896.011863853,8,23374000,0,544,,
G25_B560_C140_T128_W545_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,114923086,656.703348,0.795603698,795.60369859,9,25294686,0,545,,
G25_B560_C140_T128_W546_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,127138301,726.504577,0.719163553,719.163553042,9,21372295,0,546,,
G25_B560_C140_T128_W547_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,171377967,979.302668,0.533518012,533.518012119,9,23037770,0,547,,
G25_B560_C140_T128_W548_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,169683324,969.618994,0.538846305,538.846305692,9,16727542,0,548,,
G25_B560_C140_T128_W549_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,184152489,1052.299937,0.496508262,496.508262101,9,13168191,0,549,,
G25_B560_C140_T128_W550_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,118554427,677.453868,0.77123423,771.23423046,9,3023380,0,550,,
G25_B560_C140_T128_W551_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,129716861,741.239205,0.704867752,704.867752504,9,12978018,0,551,,
G25_B560_C140_T128_W552_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,187356933,1070.611045,0.488016273,488.016273595,9,8579643,0,552,,
G25_B560_C140_T128_W553_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,94861370,542.064971,0.963861604,963.861604307,9,26046816,0,553,,
G25_B560_C140_T128_W554_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,99627682,569.301039,0.917749268,917.749268471,9,26484076,0,554,,
G25_B560_C140_T128_W555_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,119881503,685.037159,0.762696746,762.696746261,8,25018365,0,555,,
G25_B560_C140_T128_W556_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,110239059,629.93748,0.829408678,829.408678778,8,13360089,0,556,,
G25_B560_C140_T128_W557_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,103618641,592.10652,0.882401384,882.401384467,8,27327861,0,557,,
G25_B560_C140_T128_W558_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,141694182,809.681039,0.64528572,645.285720164,9,2267282,0,558,,
G25_B560_C140_T128_W559_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,bfs,v11.1.6-srio-xmit-delay.,25,560,140,128,127154425,726.596714,0.719072358,719.072358472,9,12533675,0,559,,
G25_B560_C140_T128_W_regionrun_sequential,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.10_54_10/concurrent_all_remote_remove_problems_T128-G25-N32-B560-C140.out,run_sequential,v11.1.6-srio-xmit-delay.,25,560,140,128,408577828932,2334730.45,,,,,,,,
0,concurrent_all_remote_remove_problems_T128,v2.0.0-99-g0b22d74,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522481369,33554432,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,load_edge_list_buffered,v11.1.6-srio-xmit-delay.,25,153,17,128,19595021413,111971.55,,,,,,,,
1,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,calculate_degrees,v11.1.6-srio-xmit-delay.,25,153,17,128,1535132500,8772.18,,,,,,,,
2,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,count_local_edges,v11.1.6-srio-xmit-delay.,25,153,17,128,34594725,197.68,,,,,,,,
3,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,carve_edge_storage,v11.1.6-srio-xmit-delay.,25,153,17,128,50783007,290.18,,,,,,,,
4,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,fill_edge_blocks,v11.1.6-srio-xmit-delay.,25,153,17,128,4448623391,25420.7,,,,,,,,
5,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,sort_uniq_edge_blocks,v11.1.6-srio-xmit-delay.,25,153,17,128,2123,0.01,,,,,,,,
G25_B153_C17_T128_W_regionsort_edge_lists,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,sort_edge_lists,v11.1.6-srio-xmit-delay.,25,153,17,128,10190507215,58231.46,,,,,,,,
G25_B153_C17_T128_W0_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,253568145,1448.960828,0.36058643,360.586430424,9,2436375,0,0,,
G25_B153_C17_T128_W0_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,3516351605,20093.437742,0.104010349,104.010349186,,,0,0,15802544,4
G25_B153_C17_T128_W1_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,347571440,1986.122514,0.263063133,263.063133941,8,7825043,0,1,,
G25_B153_C17_T128_W1_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,3515850395,20090.573685,0.104025176,104.025176617,,,0,1,15802544,4
G25_B153_C17_T128_W2_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,275877793,1576.444531,0.331426575,331.426575806,9,30359503,0,2,,
G25_B153_C17_T128_W2_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,3512890553,20073.660302,0.104112824,104.11282469,,,0,2,15802544,4
G25_B153_C17_T128_W3_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,466897768,2667.987245,0.195831375,195.83137582,9,32929173,0,3,,
G25_B153_C17_T128_W3_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,3515099130,20086.280742,0.104047409,104.047409411,,,0,3,15802544,4
G25_B153_C17_T128_W4_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,286021941,1634.411091,0.319672092,319.672092131,8,32080263,0,4,,
G25_B153_C17_T128_W4_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,3513787152,20078.783725,0.104086258,104.086258637,,,0,4,15802544,4
G25_B153_C17_T128_W5_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,313437138,1791.069359,0.291711546,291.711546558,9,14728636,0,5,,
G25_B153_C17_T128_W5_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,3509569611,20054.683491,0.104211341,104.211341799,,,0,5,15802544,4
G25_B153_C17_T128_W6_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,401864946,2296.371119,0.227522288,227.522288731,8,22952778,0,6,,
G25_B153_C17_T128_W6_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,3511156783,20063.753045,0.104164234,104.164234439,,,0,6,15802544,4
G25_B153_C17_T128_W7_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,283501981,1620.01132,0.322513556,322.51355688,8,4815593,0,7,,
G25_B153_C17_T128_W7_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,3513620714,20077.832651,0.104091189,104.091189137,,,0,7,15802544,4
G25_B153_C17_T128_W8_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,289957699,1656.901137,0.315333004,315.333004056,9,2518405,0,8,,
G25_B153_C17_T128_W8_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,3510129428,20057.882445,0.104194721,104.194721534,,,0,8,15802544,4
G25_B153_C17_T128_W9_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,361131444,2063.608251,0.253185464,253.185464168,8,25115490,0,9,,
G25_B153_C17_T128_W9_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,3516318650,20093.249428,0.104011323,104.011323973,,,0,9,15802544,4
G25_B153_C17_T128_W10_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,249898920,1427.993828,0.365880862,365.88086205,9,31264315,0,10,,
G25_B153_C17_T128_W10_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,3509621376,20054.979291,0.104209804,104.209804738,,,0,10,15802544,4
G25_B153_C17_T128_W11_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,507526890,2900.153657,0.180154458,180.154458958,9,4310368,0,11,,
G25_B153_C17_T128_W11_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,3513401776,20076.581577,0.104097675,104.097675591,,,0,11,15802544,4
G25_B153_C17_T128_W12_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,267441731,1528.238462,0.341880947,341.88094705,8,22696417,0,12,,
G25_B153_C17_T128_W12_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,3512894117,20073.680668,0.104112719,104.112719062,,,0,12,15802544,4
G25_B153_C17_T128_W13_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,559050512,3194.574354,0.163550932,163.550932004,9,24380302,0,13,,
G25_B153_C17_T128_W13_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,3517795898,20101.690845,0.103967645,103.967645908,,,0,13,15802544,4
G25_B153_C17_T128_W14_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,359184094,2052.480537,0.254558132,254.55813273,9,13505015,0,14,,
G25_B153_C17_T128_W14_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,3516883189,20096.475365,0.103994627,103.994627812,,,0,14,15802544,4
G25_B153_C17_T128_W15_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,312006854,1782.896308,0.293048793,293.048793969,9,14546554,0,15,,
G25_B153_C17_T128_W15_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,3516587430,20094.785314,0.104003374,104.003374174,,,0,15,15802544,4
G25_B153_C17_T128_W16_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,314374402,1796.425154,0.290841848,290.841848742,8,21813619,0,16,,
G25_B153_C17_T128_W16_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,components,v11.1.6-srio-xmit-delay.,25,153,17,128,3505214442,20029.796811,0.104340822,104.340822609,,,0,16,15802544,4
G25_B153_C17_T128_W17_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,266646872,1523.696411,0.342900074,342.900074503,9,12001241,0,17,,
G25_B153_C17_T128_W18_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,317545283,1814.544474,0.287937617,287.937617624,8,4866086,0,18,,
G25_B153_C17_T128_W19_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,537794064,3073.108937,0.170015324,170.015324443,8,16654511,0,19,,
G25_B153_C17_T128_W20_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,269718297,1541.247411,0.338995289,338.99528987,9,12423108,0,20,,
G25_B153_C17_T128_W21_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,365774717,2090.141239,0.249971438,249.971438772,9,12091765,0,21,,
G25_B153_C17_T128_W22_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,333996388,1908.550788,0.273755152,273.755152929,9,29412498,0,22,,
G25_B153_C17_T128_W23_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,251957026,1439.754434,0.362892171,362.892171441,9,22700971,0,23,,
G25_B153_C17_T128_W24_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,277751420,1587.150971,0.329190872,329.190872453,8,15747006,0,24,,
G25_B153_C17_T128_W25_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,249410341,1425.201948,0.366597599,366.597599395,8,23715431,0,25,,
G25_B153_C17_T128_W26_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,245049566,1400.283234,0.37312138,373.121380166,9,14954780,0,26,,
G25_B153_C17_T128_W27_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,257921863,1473.839217,0.354499735,354.499735739,9,1711530,0,27,,
G25_B153_C17_T128_W28_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,406265940,2321.519657,0.225057587,225.05758734,9,21007587,0,28,,
G25_B153_C17_T128_W29_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,286182313,1635.327502,0.319492952,319.492952993,8,6054120,0,29,,
G25_B153_C17_T128_W30_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,518595067,2963.400382,0.17630949,176.309490955,9,22552777,0,30,,
G25_B153_C17_T128_W31_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,360510330,2060.059028,0.25362167,253.62167091,9,29260374,0,31,,
G25_B153_C17_T128_W32_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,310762146,1775.783691,0.294222553,294.222553975,9,20589343,0,32,,
G25_B153_C17_T128_W33_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,246285879,1407.347879,0.371248374,371.248374637,9,27850100,0,33,,
G25_B153_C17_T128_W34_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,336140906,1920.805177,0.272008644,272.008644716,9,16135451,0,34,,
G25_B153_C17_T128_W35_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,248080562,1417.603211,0.368562661,368.562661813,9,16332782,0,35,,
G25_B153_C17_T128_W36_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,302500458,1728.574045,0.302258161,302.258161457,8,2571468,0,36,,
G25_B153_C17_T128_W37_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,254240217,1452.801239,0.359633237,359.633237234,9,5615834,0,37,,
G25_B153_C17_T128_W38_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,358488404,2048.505165,0.255052133,255.052133499,9,14469016,0,38,,
G25_B153_C17_T128_W39_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,549287402,3138.785154,0.166457908,166.457908814,9,5300358,0,39,,
G25_B153_C17_T128_W40_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,372837921,2130.502405,0.24523587,245.235870937,9,26734991,0,40,,
G25_B153_C17_T128_W41_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,547165330,3126.659028,0.167103482,167.103482735,9,13002532,0,41,,
G25_B153_C17_T128_W42_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,444939452,2542.511154,0.205495898,205.495898068,9,33488213,0,42,,
G25_B153_C17_T128_W43_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,363980637,2079.889354,0.251203561,251.203561344,9,33075954,0,43,,
G25_B153_C17_T128_W44_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,321263671,1835.792405,0.284604953,284.6049539,9,6411294,0,44,,
G25_B153_C17_T128_W45_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,370723566,2118.420377,0.246634529,246.6345295,9,12178556,0,45,,
G25_B153_C17_T128_W46_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,254758089,1455.760508,0.358902175,358.902175133,9,20962765,0,46,,
G25_B153_C17_T128_W47_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,347845506,1987.688605,0.262855867,262.855867613,9,26456074,0,47,,
G25_B153_C17_T128_W48_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,262074918,1497.57096,0.34888204,348.882040955,9,18671555,0,48,,
G25_B153_C17_T128_W49_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,277411612,1585.209211,0.329594106,329.594106085,9,24131241,0,49,,
G25_B153_C17_T128_W50_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,495637109,2832.212051,0.184476163,184.476163335,9,3437238,0,50,,
G25_B153_C17_T128_W51_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,372759055,2130.051742,0.245287756,245.287756389,9,947199,0,51,,
G25_B153_C17_T128_W52_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,281847199,1610.555422,0.324407099,324.407099305,8,25224404,0,52,,
G25_B153_C17_T128_W53_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,254621697,1454.981125,0.359094426,359.094426564,8,9528645,0,53,,
G25_B153_C17_T128_W54_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,340492105,1945.669171,0.268532605,268.53260599,8,12393550,0,54,,
G25_B153_C17_T128_W55_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,303639295,1735.081685,0.301124504,301.12450457,9,6748204,0,55,,
G25_B153_C17_T128_W56_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,488467641,2791.243662,0.187183806,187.183806255,9,13857725,0,56,,
G25_B153_C17_T128_W57_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,401169812,2292.398925,0.227916531,227.916531952,9,6638489,0,57,,
G25_B153_C17_T128_W58_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,316448463,1808.276931,0.288935618,288.935618167,9,6041830,0,58,,
G25_B153_C17_T128_W59_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,248445414,1419.688079,0.368021412,368.021412844,8,5550703,0,59,,
G25_B153_C17_T128_W60_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,520321599,2973.266279,0.17572446,175.724460508,9,29790571,0,60,,
G25_B153_C17_T128_W61_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,403383986,2305.051348,0.226665498,226.665498503,9,22193360,0,61,,
G25_B153_C17_T128_W62_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,262714190,1501.223942,0.348033093,348.033093587,8,5908625,0,62,,
G25_B153_C17_T128_W63_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,555799625,3175.997857,0.164507545,164.507545817,9,6164606,0,63,,
G25_B153_C17_T128_W64_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,480497618,2745.700674,0.190288627,190.288627559,9,16033197,0,64,,
G25_B153_C17_T128_W65_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,356201889,2035.439365,0.256689352,256.689352579,9,31011491,0,65,,
G25_B153_C17_T128_W66_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,454366889,2596.382222,0.201232163,201.232163893,9,9026697,0,66,,
G25_B153_C17_T128_W67_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,490285792,2801.633097,0.186489663,186.489663308,9,20513844,0,67,,
G25_B153_C17_T128_W68_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,384223802,2195.564582,0.237968683,237.968683353,9,6261029,0,68,,
G25_B153_C17_T128_W69_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,313415251,1790.944291,0.291731917,291.731917905,9,6125186,0,69,,
G25_B153_C17_T128_W70_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,265660983,1518.062759,0.344172603,344.172603904,8,31609563,0,70,,
G25_B153_C17_T128_W71_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,394345986,2253.405634,0.231860436,231.860436066,8,15067009,0,71,,
G25_B153_C17_T128_W72_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,265188468,1515.362674,0.344785853,344.785853489,8,22438039,0,72,,
G25_B153_C17_T128_W73_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,264241597,1509.951982,0.346021343,346.021343017,8,32821779,0,73,,
G25_B153_C17_T128_W74_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,265344249,1516.252851,0.344583433,344.583433104,9,21977688,0,74,,
G25_B153_C17_T128_W75_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,273470221,1562.686977,0.334344382,334.344382875,8,17051974,0,75,,
G25_B153_C17_T128_W76_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,424016329,2422.950451,0.215636111,215.636111209,9,13411812,0,76,,
G25_B153_C17_T128_W77_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,359396727,2053.695582,0.254407526,254.407526296,9,21991346,0,77,,
G25_B153_C17_T128_W78_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,484412239,2768.069937,0.188750871,188.750871496,9,7832177,0,78,,
G25_B153_C17_T128_W79_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,253904914,1450.885222,0.360108163,360.108163463,8,8191198,0,79,,
G25_B153_C17_T128_W80_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,506135666,2892.203805,0.180649652,180.649652686,9,22797709,0,80,,
G25_B153_C17_T128_W81_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,258221415,1475.550942,0.354088495,354.088495235,9,18867402,0,81,,
G25_B153_C17_T128_W82_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,246063286,1406.075919,0.371584212,371.584212181,8,11365763,0,82,,
G25_B153_C17_T128_W83_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,387342411,2213.385205,0.236052726,236.052726679,9,17775880,0,83,,
G25_B153_C17_T128_W84_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,266662241,1523.784234,0.342880311,342.880311558,9,10269289,0,84,,
G25_B153_C17_T128_W85_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,268788800,1535.935999,0.340167567,340.167567528,8,19559286,0,85,,
G25_B153_C17_T128_W86_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,342263285,1955.790199,0.267142975,267.142975253,9,23844287,0,86,,
G25_B153_C17_T128_W87_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,355020417,2028.688097,0.257543588,257.543588753,9,19485588,0,87,,
G25_B153_C17_T128_W88_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,252177035,1441.011628,0.36257557,362.575570273,8,31333637,0,88,,
G25_B153_C17_T128_W89_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,420745497,2404.259982,0.217312444,217.312444047,9,5870818,0,89,,
G25_B153_C17_T128_W90_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,529438429,3025.362451,0.172698518,172.698518405,9,33077984,0,90,,
G25_B153_C17_T128_W91_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,301434429,1722.482451,0.303327103,303.327103603,9,30275937,0,91,,
G25_B153_C17_T128_W92_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,269292604,1538.814879,0.339531167,339.531167647,9,12780919,0,92,,
G25_B153_C17_T128_W93_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,313468119,1791.246394,0.291682715,291.682715826,8,20964221,0,93,,
G25_B153_C17_T128_W94_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,328137336,1875.070491,0.278643184,278.643184556,9,30867450,0,94,,
G25_B153_C17_T128_W95_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,261835007,1496.200039,0.34920171,349.201710354,8,4850931,0,95,,
G25_B153_C17_T128_W96_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,525147826,3000.84472,0.174109513,174.10951307,8,15100856,0,96,,
G25_B153_C17_T128_W97_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,403587859,2306.216337,0.226550998,226.550998093,9,18285615,0,97,,
G25_B153_C17_T128_W98_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,258612974,1477.788422,0.353552379,353.552379297,8,25538448,0,98,,
G25_B153_C17_T128_W99_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,277518225,1585.818428,0.329467487,329.467487315,8,23612497,0,99,,
G25_B153_C17_T128_W100_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,274719891,1569.827948,0.332823487,332.823487743,8,5675326,0,100,,
G25_B153_C17_T128_W101_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,273832276,1564.755862,0.33390232,333.902320101,9,15566189,0,101,,
G25_B153_C17_T128_W102_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,403455100,2305.457714,0.226625545,226.625545878,9,17819240,0,102,,
G25_B153_C17_T128_W103_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,273184188,1561.052502,0.334694452,334.694452648,8,27334729,0,103,,
G25_B153_C17_T128_W104_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,261199882,1492.570754,0.350050817,350.050817691,8,14318550,0,104,,
G25_B153_C17_T128_W105_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,266891818,1525.096102,0.34258537,342.585370207,8,9128524,0,105,,
G25_B153_C17_T128_W106_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,403370582,2304.974754,0.22667303,226.673030595,9,17136218,0,106,,
G25_B153_C17_T128_W107_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,399348373,2281.990702,0.228956065,228.956065572,9,731091,0,107,,
G25_B153_C17_T128_W108_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,260056204,1486.035451,0.351590274,351.590274981,9,9213199,0,108,,
G25_B153_C17_T128_W109_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,316481453,1808.465445,0.288905499,288.905499542,9,6530212,0,109,,
G25_B153_C17_T128_W110_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,502050817,2868.861811,0.182119477,182.11947711,9,27610325,0,110,,
G25_B153_C17_T128_W111_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,247619145,1414.966542,0.369249446,369.249446665,8,19213426,0,111,,
G25_B153_C17_T128_W112_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,536495127,3065.686439,0.170426957,170.426957624,9,15687179,0,112,,
G25_B153_C17_T128_W113_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,315608913,1803.479502,0.289704214,289.704214643,8,2307126,0,113,,
G25_B153_C17_T128_W114_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,251563845,1437.507685,0.363459352,363.459352734,8,17990228,0,114,,
G25_B153_C17_T128_W115_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,269033151,1537.332291,0.339858608,339.858608261,8,17067297,0,115,,
G25_B153_C17_T128_W116_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,271458290,1551.190228,0.336822398,336.822398295,8,2067918,0,116,,
G25_B153_C17_T128_W117_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,379732813,2169.901788,0.240783069,240.783069423,9,21369661,0,117,,
G25_B153_C17_T128_W118_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,342930546,1959.603119,0.266623178,266.623178779,9,22914234,0,118,,
G25_B153_C17_T128_W119_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,333961345,1908.350542,0.273783878,273.783878415,8,17309304,0,119,,
G25_B153_C17_T128_W120_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,339628020,1940.731542,0.269215809,269.215809328,8,17110511,0,120,,
G25_B153_C17_T128_W121_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,265308425,1516.048142,0.344629961,344.62996143,9,31550468,0,121,,
G25_B153_C17_T128_W122_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,273665630,1563.803599,0.334105646,334.105646642,9,25819317,0,122,,
G25_B153_C17_T128_W123_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,428694485,2449.682771,0.213282968,213.282968347,9,26862078,0,123,,
G25_B153_C17_T128_W124_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,266991459,1525.665479,0.342457517,342.45751762,9,24126765,0,124,,
G25_B153_C17_T128_W125_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,347828394,1987.590822,0.262868799,262.868799247,9,32095779,0,125,,
G25_B153_C17_T128_W126_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,467846366,2673.407805,0.195434311,195.434311175,9,29935912,0,126,,
G25_B153_C17_T128_W127_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,257713580,1472.649028,0.35478624,354.786240891,9,25423967,0,127,,
G25_B153_C17_T128_W128_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,246541295,1408.807399,0.370863762,370.863762498,9,29057460,0,128,,
G25_B153_C17_T128_W129_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,248018695,1417.249685,0.368654597,368.654597892,9,11800578,0,129,,
G25_B153_C17_T128_W130_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,519618877,2969.250725,0.175962106,175.962106694,8,32997146,0,130,,
G25_B153_C17_T128_W131_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,372157478,2126.61416,0.245684253,245.68425379,9,21151704,0,131,,
G25_B153_C17_T128_W132_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,285753675,1632.878142,0.3199722,319.972200794,10,27464390,0,132,,
G25_B153_C17_T128_W133_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,316504359,1808.596337,0.28888459,288.884590922,8,20481743,0,133,,
G25_B153_C17_T128_W134_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,302036358,1725.922045,0.302722602,302.722602273,9,4940644,0,134,,
G25_B153_C17_T128_W135_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,246638643,1409.363674,0.370717382,370.717382981,9,12784789,0,135,,
G25_B153_C17_T128_W136_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,249050574,1423.146137,0.367127169,367.127169419,9,3770674,0,136,,
G25_B153_C17_T128_W137_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,379328187,2167.58964,0.24103991,241.03991058,9,26748848,0,137,,
G25_B153_C17_T128_W138_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,538491436,3077.093919,0.169795146,169.795146519,9,14633457,0,138,,
G25_B153_C17_T128_W139_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,338315240,1933.229942,0.270260459,270.260459667,9,23505031,0,139,,
G25_B153_C17_T128_W140_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,388580707,2220.461182,0.235300493,235.300493894,8,20551868,0,140,,
G25_B153_C17_T128_W141_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,366382252,2093.612868,0.249556936,249.556936166,9,22093069,0,141,,
G25_B153_C17_T128_W142_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,298217215,1704.098371,0.306599443,306.599443881,8,20745802,0,142,,
G25_B153_C17_T128_W143_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,444294383,2538.825045,0.205794256,205.794256631,9,453097,0,143,,
G25_B153_C17_T128_W144_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,367703122,2101.160697,0.248660473,248.660473094,9,31372534,0,144,,
G25_B153_C17_T128_W145_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,271149506,1549.425748,0.33720597,337.205970329,9,33321236,0,145,,
G25_B153_C17_T128_W146_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,383273189,2190.132508,0.238558904,238.558904977,9,1887365,0,146,,
G25_B153_C17_T128_W147_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,276774797,1581.570268,0.330352449,330.352449955,9,32435810,0,147,,
G25_B153_C17_T128_W148_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,264969823,1514.113274,0.34507036,345.070360238,9,14856288,0,148,,
G25_B153_C17_T128_W149_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,265700850,1518.290571,0.344120962,344.120962635,9,20488417,0,149,,
G25_B153_C17_T128_W150_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,298661541,1706.637377,0.306143308,306.143308471,8,28894862,0,150,,
G25_B153_C17_T128_W151_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,263120358,1503.544902,0.347495849,347.495849313,9,16731244,0,151,,
G25_B153_C17_T128_W152_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,522475613,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,bfs,v11.1.6-srio-xmit-delay.,25,153,17,128,273983371,1565.619262,0.333718181,333.718181294,9,10879741,0,152,,
G25_B153_C17_T128_W_regionrun_sequential,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,8,,,logs_N8_2022-08-10.17_36_57/concurrent_all_remote_remove_problems_T128-G25-N8-B153-C17.out,run_sequential,v11.1.6-srio-xmit-delay.,25,153,17,128,140435271386,802487.26,,,,,,,,
0,concurrent_all_remote_remove_problems_T128,v2.0.0-99-g0b22d74,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522481369,33554432,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,load_edge_list_buffered,v11.1.6-srio-xmit-delay.,25,630,70,128,19725244317,112715.68,,,,,,,,
1,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,calculate_degrees,v11.1.6-srio-xmit-delay.,25,630,70,128,394056415,2251.75,,,,,,,,
2,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,count_local_edges,v11.1.6-srio-xmit-delay.,25,630,70,128,8801347,50.29,,,,,,,,
3,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,carve_edge_storage,v11.1.6-srio-xmit-delay.,25,630,70,128,12855073,73.45,,,,,,,,
4,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,fill_edge_blocks,v11.1.6-srio-xmit-delay.,25,630,70,128,1592651756,9100.86,,,,,,,,
5,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,sort_uniq_edge_blocks,v11.1.6-srio-xmit-delay.,25,630,70,128,2148,0.01,,,,,,,,
G25_B630_C70_T128_W_regionsort_edge_lists,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,sort_edge_lists,v11.1.6-srio-xmit-delay.,25,630,70,128,7000020665,40000.11,,,,,,,,
G25_B630_C70_T128_W0_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,88185024,503.914422,1.036834012,1036.834012484,9,2436375,0,0,,
G25_B630_C70_T128_W0_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2199342673,12567.672417,0.166293758,166.293758035,,,0,0,15802544,4
G25_B630_C70_T128_W1_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,123073429,703.276737,0.742916103,742.916103158,8,7825043,0,1,,
G25_B630_C70_T128_W1_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2202589428,12586.225302,0.16604863,166.048630602,,,0,1,15802544,4
G25_B630_C70_T128_W2_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,113312471,647.499834,0.80691235,806.912350141,9,30359503,0,2,,
G25_B630_C70_T128_W2_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2200810611,12576.060634,0.16618284,166.1828403,,,0,2,15802544,4
G25_B630_C70_T128_W3_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161331358,921.893474,0.566741849,566.74184987,9,32929173,0,3,,
G25_B630_C70_T128_W3_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2202092622,12583.386411,0.166086092,166.086092222,,,0,3,15802544,4
G25_B630_C70_T128_W4_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,103546243,591.692817,0.883018346,883.01834645,8,32080263,0,4,,
G25_B630_C70_T128_W4_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2196897870,12553.702114,0.166478816,166.478816923,,,0,4,15802544,4
G25_B630_C70_T128_W5_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,113549627,648.855011,0.805227059,805.227059662,9,14728636,0,5,,
G25_B630_C70_T128_W5_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2198442259,12562.527194,0.166361866,166.361866818,,,0,5,15802544,4
G25_B630_C70_T128_W6_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,139652520,798.0144,0.65471953,654.719530123,8,22952778,0,6,,
G25_B630_C70_T128_W6_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2200670259,12575.258622,0.166193438,166.193438932,,,0,6,15802544,4
G25_B630_C70_T128_W7_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,102930734,588.175622,0.888298652,888.29865213,8,4815593,0,7,,
G25_B630_C70_T128_W7_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2198856482,12564.894182,0.166330527,166.330527387,,,0,7,15802544,4
G25_B630_C70_T128_W8_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,99847765,570.558657,0.915726378,915.726378802,9,2518405,0,8,,
G25_B630_C70_T128_W8_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2197221577,12555.551868,0.16645429,166.454290331,,,0,8,15802544,4
G25_B630_C70_T128_W9_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,126645207,723.686897,0.721963621,721.963621371,8,25115490,0,9,,
G25_B630_C70_T128_W9_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2199091287,12566.235925,0.166312767,166.31276767,,,0,9,15802544,4
G25_B630_C70_T128_W10_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,88826502,507.580011,1.029346312,1029.346312376,9,31264315,0,10,,
G25_B630_C70_T128_W10_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2203670188,12592.401074,0.165967194,165.967194315,,,0,10,15802544,4
G25_B630_C70_T128_W11_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,175930882,1005.319325,0.5197111,519.711100379,9,4310368,0,11,,
G25_B630_C70_T128_W11_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2199276130,12567.292171,0.166298789,166.298789547,,,0,11,15802544,4
G25_B630_C70_T128_W12_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,101379423,579.310988,0.901891424,901.891424998,8,22696417,0,12,,
G25_B630_C70_T128_W12_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2201587479,12580.499879,0.166124199,166.124199827,,,0,12,15802544,4
G25_B630_C70_T128_W13_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,195865654,1119.232308,0.466816056,466.816056862,9,24380302,0,13,,
G25_B630_C70_T128_W13_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2200909595,12576.626257,0.166175366,166.175366371,,,0,13,15802544,4
G25_B630_C70_T128_W14_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,143544553,820.254588,0.636967619,636.967619906,9,13505015,0,14,,
G25_B630_C70_T128_W14_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2201101351,12577.722005,0.166160889,166.160889471,,,0,14,15802544,4
G25_B630_C70_T128_W15_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,108010470,617.202685,0.846521936,846.521936947,9,14546554,0,15,,
G25_B630_C70_T128_W15_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2201405669,12579.460965,0.166137919,166.137919716,,,0,15,15802544,4
G25_B630_C70_T128_W16_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,113464615,648.369228,0.805830366,805.830366365,8,21813619,0,16,,
G25_B630_C70_T128_W16_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2203235947,12589.919697,0.165999905,165.999905184,,,0,16,15802544,4
G25_B630_C70_T128_W17_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,101419063,579.537502,0.901538917,901.53891754,9,12001241,0,17,,
G25_B630_C70_T128_W17_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2202545788,12585.975931,0.16605192,166.051920596,,,0,17,15802544,4
G25_B630_C70_T128_W18_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,118295915,675.976657,0.772919608,772.919608213,8,4866086,0,18,,
G25_B630_C70_T128_W18_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2199815588,12570.374788,0.166258008,166.258008305,,,0,18,15802544,4
G25_B630_C70_T128_W19_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,186982785,1068.473057,0.488992782,488.992782276,8,16654511,0,19,,
G25_B630_C70_T128_W19_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2201370837,12579.261925,0.166140548,166.140548494,,,0,19,15802544,4
G25_B630_C70_T128_W20_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,97935749,559.632851,0.933604257,933.604257981,9,12423108,0,20,,
G25_B630_C70_T128_W20_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2201572225,12580.412714,0.16612535,166.12535085,,,0,20,15802544,4
G25_B630_C70_T128_W21_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,133917225,765.241285,0.682759311,682.759311022,9,12091765,0,21,,
G25_B630_C70_T128_W21_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2202700396,12586.859405,0.166040265,166.040265377,,,0,21,15802544,4
G25_B630_C70_T128_W22_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,121016473,691.522702,0.755543687,755.543687634,9,29412498,0,22,,
G25_B630_C70_T128_W22_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2204266586,12595.809062,0.165922289,165.922289355,,,0,22,15802544,4
G25_B630_C70_T128_W23_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98415859,562.376337,0.929049781,929.049781245,9,22700971,0,23,,
G25_B630_C70_T128_W23_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2199161988,12566.639931,0.16630742,166.30742087,,,0,23,15802544,4
G25_B630_C70_T128_W24_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,116666354,666.66488,0.783715519,783.715519857,8,15747006,0,24,,
G25_B630_C70_T128_W24_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2199197067,12566.840382,0.166304768,166.30476813,,,0,24,15802544,4
G25_B630_C70_T128_W25_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,97099031,554.851605,0.941649276,941.649276345,8,23715431,0,25,,
G25_B630_C70_T128_W25_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2202138045,12583.645971,0.166082666,166.082666402,,,0,25,15802544,4
G25_B630_C70_T128_W26_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,92281053,527.320302,0.990812624,990.812624071,9,14954780,0,26,,
G25_B630_C70_T128_W26_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2206019744,12605.827108,0.165790428,165.790428347,,,0,26,15802544,4
G25_B630_C70_T128_W27_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105786860,604.496342,0.864315589,864.31558962,9,1711530,0,27,,
G25_B630_C70_T128_W27_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2198627452,12563.585439,0.166347853,166.347853961,,,0,27,15802544,4
G25_B630_C70_T128_W28_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,141517035,808.668771,0.64609347,646.093470478,9,21007587,0,28,,
G25_B630_C70_T128_W28_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2202142419,12583.670965,0.166082336,166.082336521,,,0,28,15802544,4
G25_B630_C70_T128_W29_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,113920488,650.974217,0.802605693,802.605693499,8,6054120,0,29,,
G25_B630_C70_T128_W29_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2197642049,12557.954565,0.166422442,166.422442847,,,0,29,15802544,4
G25_B630_C70_T128_W30_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,179364601,1024.940577,0.509761858,509.761858054,9,22552777,0,30,,
G25_B630_C70_T128_W30_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2201248665,12578.563799,0.166149769,166.149769499,,,0,30,15802544,4
G25_B630_C70_T128_W31_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,126326623,721.866417,0.723784346,723.784346511,9,29260374,0,31,,
G25_B630_C70_T128_W31_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2202331736,12584.752777,0.166068059,166.068059739,,,0,31,15802544,4
G25_B630_C70_T128_W32_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119127789,680.730222,0.76752228,767.522280422,9,20589343,0,32,,
G25_B630_C70_T128_W32_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2198467312,12562.670354,0.166359971,166.359971014,,,0,32,15802544,4
G25_B630_C70_T128_W33_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,82741818,472.810388,1.105042582,1105.042582881,9,27850100,0,33,,
G25_B630_C70_T128_W33_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2199336968,12567.639817,0.166294189,166.294189394,,,0,33,15802544,4
G25_B630_C70_T128_W34_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119631909,683.610908,0.764287998,764.287998405,9,16135451,0,34,,
G25_B630_C70_T128_W34_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2200422476,12573.84272,0.166212153,166.212153479,,,0,34,15802544,4
G25_B630_C70_T128_W35_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,91088306,520.504605,1.003786724,1003.786724006,9,16332782,0,35,,
G25_B630_C70_T128_W35_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2201744004,12581.394308,0.166112389,166.11238983,,,0,35,15802544,4
G25_B630_C70_T128_W36_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,108251137,618.577925,0.844639925,844.639925352,8,2571468,0,36,,
G25_B630_C70_T128_W36_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2199126207,12566.435468,0.166310126,166.310126783,,,0,36,15802544,4
G25_B630_C70_T128_W37_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98186247,561.064268,0.931222396,931.22239691,9,5615834,0,37,,
G25_B630_C70_T128_W37_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2200299987,12573.142782,0.166221406,166.221406381,,,0,37,15802544,4
G25_B630_C70_T128_W38_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,128545470,734.545542,0.711290971,711.290971786,9,14469016,0,38,,
G25_B630_C70_T128_W38_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2200036802,12571.638868,0.166241291,166.24129104,,,0,38,15802544,4
G25_B630_C70_T128_W39_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,191571880,1094.696457,0.477278984,477.278984133,9,5300358,0,39,,
G25_B630_C70_T128_W39_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2197539223,12557.366988,0.166430229,166.430229991,,,0,39,15802544,4
G25_B630_C70_T128_W40_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,130764521,747.225834,0.699220488,699.220488675,9,26734991,0,40,,
G25_B630_C70_T128_W40_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2197298652,12555.992297,0.166448451,166.448451587,,,0,40,15802544,4
G25_B630_C70_T128_W41_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,189714188,1084.081074,0.481952526,481.952526792,9,13002532,0,41,,
G25_B630_C70_T128_W41_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2203957027,12594.040154,0.165945594,165.945594137,,,0,41,15802544,4
G25_B630_C70_T128_W42_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,153725822,878.433268,0.594781222,594.781222083,9,33488213,0,42,,
G25_B630_C70_T128_W42_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2202446482,12585.408468,0.166059407,166.059407703,,,0,42,15802544,4
G25_B630_C70_T128_W43_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,126692441,723.956805,0.721694455,721.694455906,9,33075954,0,43,,
G25_B630_C70_T128_W43_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2201279357,12578.739182,0.166147452,166.147452905,,,0,43,15802544,4
G25_B630_C70_T128_W44_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,114493266,654.247234,0.79859048,798.590480203,9,6411294,0,44,,
G25_B630_C70_T128_W44_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2200071653,12571.838017,0.166238657,166.238657637,,,0,44,15802544,4
G25_B630_C70_T128_W45_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,130037130,743.069314,0.70313173,703.131730721,9,12178556,0,45,,
G25_B630_C70_T128_W45_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2200744727,12575.684154,0.166187815,166.187815339,,,0,45,15802544,4
G25_B630_C70_T128_W46_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,92727483,529.871331,0.986042425,986.042425793,9,20962765,0,46,,
G25_B630_C70_T128_W46_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2201693031,12581.103034,0.166116235,166.116235619,,,0,46,15802544,4
G25_B630_C70_T128_W47_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,123527833,705.873331,0.740183244,740.183244977,9,26456074,0,47,,
G25_B630_C70_T128_W47_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2201965053,12582.657445,0.166095714,166.095714281,,,0,47,15802544,4
G25_B630_C70_T128_W48_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,87891641,502.237948,1.040294972,1040.294972703,9,18671555,0,48,,
G25_B630_C70_T128_W48_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2198319892,12561.827954,0.166371127,166.371127164,,,0,48,15802544,4
G25_B630_C70_T128_W49_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,100112519,572.071537,0.913304681,913.304681455,9,24131241,0,49,,
G25_B630_C70_T128_W49_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2202133570,12583.620399,0.166083003,166.083003902,,,0,49,15802544,4
G25_B630_C70_T128_W50_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171740285,981.373057,0.532392456,532.392456871,9,3437238,0,50,,
G25_B630_C70_T128_W50_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2200340218,12573.372674,0.166218367,166.21836719,,,0,50,15802544,4
G25_B630_C70_T128_W51_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,131040758,748.804331,0.697746515,697.746515439,9,947199,0,51,,
G25_B630_C70_T128_W51_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2200238386,12572.790777,0.16622606,166.226060152,,,0,51,15802544,4
G25_B630_C70_T128_W52_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,101605157,580.600897,0.899887712,899.887712146,8,25224404,0,52,,
G25_B630_C70_T128_W52_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2199371726,12567.838434,0.166291561,166.291561347,,,0,52,15802544,4
G25_B630_C70_T128_W53_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,92048275,525.990142,0.993318259,993.318259087,8,9528645,0,53,,
G25_B630_C70_T128_W53_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2199780152,12570.172297,0.166260686,166.260686536,,,0,53,15802544,4
G25_B630_C70_T128_W54_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119271976,681.554148,0.766594428,766.594428476,8,12393550,0,54,,
G25_B630_C70_T128_W54_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2199925486,12571.002777,0.166249702,166.249702831,,,0,54,15802544,4
G25_B630_C70_T128_W55_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105858069,604.903251,0.863734178,863.734178591,9,6748204,0,55,,
G25_B630_C70_T128_W55_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2201306715,12578.895514,0.166145388,166.145388013,,,0,55,15802544,4
G25_B630_C70_T128_W56_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,169520469,968.688394,0.539363964,539.363964802,9,13857725,0,56,,
G25_B630_C70_T128_W56_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2203466712,12591.238354,0.16598252,165.98252032,,,0,56,15802544,4
G25_B630_C70_T128_W57_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,140110884,800.633622,0.652577656,652.577656101,9,6638489,0,57,,
G25_B630_C70_T128_W57_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2201176496,12578.151405,0.166155216,166.155216978,,,0,57,15802544,4
G25_B630_C70_T128_W58_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,118861652,679.209439,0.7692408,769.24080001,9,6041830,0,58,,
G25_B630_C70_T128_W58_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2199237962,12567.074068,0.166301675,166.30167568,,,0,58,15802544,4
G25_B630_C70_T128_W59_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,89752763,512.872931,1.018723315,1018.723315236,8,5550703,0,59,,
G25_B630_C70_T128_W59_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2199802849,12570.301994,0.166258971,166.258971101,,,0,59,15802544,4
G25_B630_C70_T128_W60_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,185676120,1061.006399,0.492433988,492.433988145,9,29790571,0,60,,
G25_B630_C70_T128_W60_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2202320685,12584.689628,0.166068893,166.06889305,,,0,60,15802544,4
G25_B630_C70_T128_W61_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,140867614,804.957794,0.649072059,649.072059068,9,22193360,0,61,,
G25_B630_C70_T128_W61_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2199696187,12569.692497,0.166267032,166.267032902,,,0,61,15802544,4
G25_B630_C70_T128_W62_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,103923925,593.850999,0.879809266,879.809266971,8,5908625,0,62,,
G25_B630_C70_T128_W62_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2202730782,12587.033039,0.166037974,166.037974903,,,0,62,15802544,4
G25_B630_C70_T128_W63_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,192809110,1101.766342,0.474216349,474.216349398,9,6164606,0,63,,
G25_B630_C70_T128_W63_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2199282016,12567.325805,0.166298344,166.298344477,,,0,63,15802544,4
G25_B630_C70_T128_W64_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165798204,947.418308,0.551472995,551.472995901,9,16033197,0,64,,
G25_B630_C70_T128_W64_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2201228783,12578.450188,0.16615127,166.151270201,,,0,64,15802544,4
G25_B630_C70_T128_W65_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,131245648,749.975131,0.69665725,696.657250494,9,31011491,0,65,,
G25_B630_C70_T128_W65_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2202441823,12585.381845,0.166059758,166.059758982,,,0,65,15802544,4
G25_B630_C70_T128_W66_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,157009096,897.194834,0.582343536,582.343536803,9,9026697,0,66,,
G25_B630_C70_T128_W66_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2200927175,12576.726714,0.166174039,166.174039038,,,0,66,15802544,4
G25_B630_C70_T128_W67_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,178007587,1017.186211,0.51364795,513.647950719,9,20513844,0,67,,
G25_B630_C70_T128_W67_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2198443232,12562.532754,0.166361793,166.361793189,,,0,67,15802544,4
G25_B630_C70_T128_W68_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,135043934,771.679622,0.67706286,677.062860705,9,6261029,0,68,,
G25_B630_C70_T128_W68_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2200921536,12576.694491,0.166174464,166.174464794,,,0,68,15802544,4
G25_B630_C70_T128_W69_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,112694962,643.971211,0.811333804,811.333804567,9,6125186,0,69,,
G25_B630_C70_T128_W69_regioncomponents,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,components,v11.1.6-srio-xmit-delay.,25,630,70,128,2200929633,12576.74076,0.166173853,166.173853455,,,0,69,15802544,4
G25_B630_C70_T128_W70_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,102615947,586.376839,0.891023617,891.023617167,8,31609563,0,70,,
G25_B630_C70_T128_W71_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,138134894,789.342251,0.661912639,661.912639358,8,15067009,0,71,,
G25_B630_C70_T128_W72_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,96556406,551.750891,0.94694113,946.94113071,8,22438039,0,72,,
G25_B630_C70_T128_W73_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,95537338,545.927645,0.957041866,957.041866448,8,32821779,0,73,,
G25_B630_C70_T128_W74_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,99230050,567.028857,0.921426848,921.426848772,9,21977688,0,74,,
G25_B630_C70_T128_W75_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106115883,606.376474,0.861635691,861.635691944,8,17051974,0,75,,
G25_B630_C70_T128_W76_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,145851519,833.437251,0.626892561,626.892561022,9,13411812,0,76,,
G25_B630_C70_T128_W77_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,126675116,723.857805,0.72179316,721.793160031,9,21991346,0,77,,
G25_B630_C70_T128_W78_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,166808723,953.192702,0.548132199,548.132199747,9,7832177,0,78,,
G25_B630_C70_T128_W79_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,97009555,554.340314,0.942517799,942.517799148,8,8191198,0,79,,
G25_B630_C70_T128_W80_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174472451,996.985434,0.524055412,524.055412478,9,22797709,0,80,,
G25_B630_C70_T128_W81_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,97108623,554.906417,0.941556264,941.556264009,9,18867402,0,81,,
G25_B630_C70_T128_W82_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,95412456,545.214034,0.958294504,958.294504807,8,11365763,0,82,,
G25_B630_C70_T128_W83_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,135991673,777.095274,0.672344344,672.344344752,9,17775880,0,83,,
G25_B630_C70_T128_W84_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,97406619,556.609251,0.938675761,938.675761603,9,10269289,0,84,,
G25_B630_C70_T128_W85_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,96478826,551.307577,0.947702579,947.702579579,8,19559286,0,85,,
G25_B630_C70_T128_W86_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,121065430,691.802457,0.755238157,755.238157374,9,23844287,0,86,,
G25_B630_C70_T128_W87_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,136461122,779.777839,0.670031368,670.031368165,9,19485588,0,87,,
G25_B630_C70_T128_W88_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,108629400,620.739428,0.841698769,841.698769163,8,31333637,0,88,,
G25_B630_C70_T128_W89_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,145873001,833.560005,0.626800241,626.800241636,9,5870818,0,89,,
G25_B630_C70_T128_W90_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,183387603,1047.929159,0.498579133,498.579133917,9,33077984,0,90,,
G25_B630_C70_T128_W91_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,112223854,641.279165,0.814739727,814.739727928,9,30275937,0,91,,
G25_B630_C70_T128_W92_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,110926667,633.866668,0.824267371,824.267371839,9,12780919,0,92,,
G25_B630_C70_T128_W93_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,116756782,667.181611,0.783108533,783.108533044,8,20964221,0,93,,
G25_B630_C70_T128_W94_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,117038515,668.791514,0.781223448,781.223448323,9,30867450,0,94,,
G25_B630_C70_T128_W95_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,115092414,657.670937,0.794433178,794.433178497,8,4850931,0,95,,
G25_B630_C70_T128_W96_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,182081373,1040.464988,0.502155881,502.155881013,8,15100856,0,96,,
G25_B630_C70_T128_W97_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,140515364,802.944937,0.650699181,650.699181016,9,18285615,0,97,,
G25_B630_C70_T128_W98_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,96941613,553.952074,0.943178367,943.178367323,8,25538448,0,98,,
G25_B630_C70_T128_W99_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,95127691,543.586805,0.961163161,961.163161996,8,23612497,0,99,,
G25_B630_C70_T128_W100_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,101946961,582.554062,0.896870601,896.87060191,8,5675326,0,100,,
G25_B630_C70_T128_W101_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,104056890,594.610799,0.878685037,878.685037338,9,15566189,0,101,,
G25_B630_C70_T128_W102_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,140929795,805.313114,0.648785675,648.785675697,9,17819240,0,102,,
G25_B630_C70_T128_W103_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107671060,615.263199,0.849190416,849.190416394,8,27334729,0,103,,
G25_B630_C70_T128_W104_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,102053626,583.163577,0.895933205,895.933205499,8,14318550,0,104,,
G25_B630_C70_T128_W105_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,112013289,640.075937,0.816271293,816.271293265,8,9128524,0,105,,
G25_B630_C70_T128_W106_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,141348319,807.70468,0.646864659,646.864659741,9,17136218,0,106,,
G25_B630_C70_T128_W107_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,138312023,790.354417,0.661064962,661.064962335,9,731091,0,107,,
G25_B630_C70_T128_W108_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,102105310,583.458914,0.895479699,895.479699096,9,9213199,0,108,,
G25_B630_C70_T128_W109_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,114386646,653.637977,0.799334847,799.334847837,9,6530212,0,109,,
G25_B630_C70_T128_W110_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173792066,993.09752,0.526107056,526.107056434,9,27610325,0,110,,
G25_B630_C70_T128_W111_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,96960048,554.057417,0.94299904,942.999040955,8,19213426,0,111,,
G25_B630_C70_T128_W112_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,186811896,1067.496548,0.489440095,489.4400958,9,15687179,0,112,,
G25_B630_C70_T128_W113_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,116941312,668.236068,0.78187281,781.872810482,8,2307126,0,113,,
G25_B630_C70_T128_W114_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,94440925,539.662428,0.968152654,968.152654953,8,17990228,0,114,,
G25_B630_C70_T128_W115_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,100578978,574.737017,0.909069013,909.069013158,8,17067297,0,115,,
G25_B630_C70_T128_W116_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98591590,563.380514,0.92739383,927.393830193,8,2067918,0,116,,
G25_B630_C70_T128_W117_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,144090220,823.372685,0.634555435,634.555435302,9,21369661,0,117,,
G25_B630_C70_T128_W118_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,121273764,692.992937,0.753940747,753.940747439,9,22914234,0,118,,
G25_B630_C70_T128_W119_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,118103971,674.879834,0.774175766,774.175766494,8,17309304,0,119,,
G25_B630_C70_T128_W120_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119818176,684.675291,0.763099851,763.099851186,8,17110511,0,120,,
G25_B630_C70_T128_W121_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,100956529,576.894451,0.905669332,905.669332936,9,31550468,0,121,,
G25_B630_C70_T128_W122_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106508084,608.617622,0.85846284,858.462840013,9,25819317,0,122,,
G25_B630_C70_T128_W123_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,148216170,846.949542,0.616891073,616.891073861,9,26862078,0,123,,
G25_B630_C70_T128_W124_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,97219139,555.537937,0.940485929,940.485929164,9,24126765,0,124,,
G25_B630_C70_T128_W125_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,129373699,739.278279,0.706737404,706.737404756,9,32095779,0,125,,
G25_B630_C70_T128_W126_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,162027111,925.869205,0.56430823,564.308230336,9,29935912,0,126,,
G25_B630_C70_T128_W127_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,97544442,557.396811,0.937349482,937.349482966,9,25423967,0,127,,
G25_B630_C70_T128_W128_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,85973841,491.279091,1.063500609,1063.500609156,9,29057460,0,128,,
G25_B630_C70_T128_W129_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,96538053,551.646017,0.947121155,947.121155167,9,11800578,0,129,,
G25_B630_C70_T128_W130_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,179896998,1027.982845,0.50825324,508.253240974,8,32997146,0,130,,
G25_B630_C70_T128_W131_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,129295845,738.833399,0.707162958,707.162958523,9,21151704,0,131,,
G25_B630_C70_T128_W132_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106297170,607.412399,0.860166195,860.166195158,10,27464390,0,132,,
G25_B630_C70_T128_W133_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,116961682,668.352468,0.781736639,781.736639825,8,20481743,0,133,,
G25_B630_C70_T128_W134_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,114189229,652.509879,0.800716784,800.716784548,9,4940644,0,134,,
G25_B630_C70_T128_W135_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,92164088,526.651931,0.992070059,992.070059598,9,12784789,0,135,,
G25_B630_C70_T128_W136_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,99473076,568.417577,0.91917568,919.17568001,9,3770674,0,136,,
G25_B630_C70_T128_W137_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,141198138,806.846502,0.647552677,647.552677181,9,26748848,0,137,,
G25_B630_C70_T128_W138_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,187274777,1070.141582,0.488230362,488.23036257,9,14633457,0,138,,
G25_B630_C70_T128_W139_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,120085176,686.201005,0.761403158,761.403158329,9,23505031,0,139,,
G25_B630_C70_T128_W140_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,134399983,767.999902,0.680306873,680.306873811,8,20551868,0,140,,
G25_B630_C70_T128_W141_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,132848977,759.137011,0.688249426,688.249426828,9,22093069,0,141,,
G25_B630_C70_T128_W142_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106536857,608.78204,0.85823099,858.230990191,8,20745802,0,142,,
G25_B630_C70_T128_W143_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,153755242,878.601382,0.594667414,594.667414818,9,453097,0,143,,
G25_B630_C70_T128_W144_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,129210048,738.343131,0.707632523,707.632523091,9,31372534,0,144,,
G25_B630_C70_T128_W145_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,100746221,575.692691,0.90755992,907.559920039,9,33321236,0,145,,
G25_B630_C70_T128_W146_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,132672349,758.127708,0.6891657,689.165700043,9,1887365,0,146,,
G25_B630_C70_T128_W147_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98639771,563.655834,0.92694084,926.94084088,9,32435810,0,147,,
G25_B630_C70_T128_W148_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,95346346,544.836262,0.958958954,958.958954494,9,14856288,0,148,,
G25_B630_C70_T128_W149_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,94393817,539.393239,0.968635819,968.635819388,9,20488417,0,149,,
G25_B630_C70_T128_W150_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,111089137,634.795068,0.823061864,823.06186495,8,28894862,0,150,,
G25_B630_C70_T128_W151_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,103233696,589.906834,0.885691744,885.691744244,9,16731244,0,151,,
G25_B630_C70_T128_W152_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,104188688,595.363931,0.877573506,877.573506588,9,10879741,0,152,,
G25_B630_C70_T128_W153_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,82604034,472.023051,1.1068858,1106.885800214,9,32180602,0,153,,
G25_B630_C70_T128_W154_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,117426049,671.005994,0.778645224,778.645224408,8,954680,0,154,,
G25_B630_C70_T128_W155_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,136601571,780.580405,0.669342465,669.342465138,9,3296985,0,155,,
G25_B630_C70_T128_W156_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107477466,614.156948,0.850720022,850.720022325,8,33135275,0,156,,
G25_B630_C70_T128_W157_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,140645122,803.686411,0.650098851,650.098851455,9,15198910,0,157,,
G25_B630_C70_T128_W158_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,117786057,673.063182,0.776265328,776.265328883,8,24022044,0,158,,
G25_B630_C70_T128_W159_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,138836969,793.354108,0.658565459,658.565459427,8,8777898,0,159,,
G25_B630_C70_T128_W160_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119083555,680.477457,0.767807379,767.807379238,9,14787555,0,160,,
G25_B630_C70_T128_W161_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,178263894,1018.650822,0.51290943,512.909430077,9,8458185,0,161,,
G25_B630_C70_T128_W162_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,101633029,580.760165,0.899640925,899.64092554,9,25263446,0,162,,
G25_B630_C70_T128_W163_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,142368825,813.536142,0.642227905,642.227905406,9,2994292,0,163,,
G25_B630_C70_T128_W164_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,158510139,905.772222,0.576828919,576.828919915,8,3484699,0,164,,
G25_B630_C70_T128_W165_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,99025943,565.862531,0.923326044,923.326044721,9,30644974,0,165,,
G25_B630_C70_T128_W166_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,134610743,769.204245,0.679241717,679.241717542,9,4432605,0,166,,
G25_B630_C70_T128_W167_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,88080448,503.316845,1.038065022,1038.065022954,9,5260250,0,167,,
G25_B630_C70_T128_W168_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,115951841,662.581948,0.788544894,788.544894901,8,27726675,0,168,,
G25_B630_C70_T128_W169_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,167988512,959.934354,0.544282648,544.282648774,9,4428440,0,169,,
G25_B630_C70_T128_W170_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,122380521,699.317262,0.74712243,747.122430333,9,1191097,0,170,,
G25_B630_C70_T128_W171_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,190754097,1090.023411,0.479325129,479.325129645,9,28326031,0,171,,
G25_B630_C70_T128_W172_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,91131161,520.749491,1.003314687,1003.314687003,8,21226020,0,172,,
G25_B630_C70_T128_W173_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,123691935,706.811057,0.739201244,739.201244406,8,17996885,0,173,,
G25_B630_C70_T128_W174_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,140788757,804.507182,0.649435609,649.43560994,9,21800434,0,174,,
G25_B630_C70_T128_W175_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,94529121,540.166405,0.967249365,967.249365145,8,10893707,0,175,,
G25_B630_C70_T128_W176_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,101208118,578.332102,0.903417967,903.417967667,9,11164877,0,176,,
G25_B630_C70_T128_W177_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,112440939,642.519651,0.813166744,813.166744142,9,21824266,0,177,,
G25_B630_C70_T128_W178_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,139770149,798.686565,0.654168525,654.168525462,9,31293123,0,178,,
G25_B630_C70_T128_W179_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,104150066,595.143234,0.877898937,877.898937433,8,22086984,0,179,,
G25_B630_C70_T128_W180_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,138407604,790.900594,0.660608446,660.608446592,9,15366911,0,180,,
G25_B630_C70_T128_W181_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,89733422,512.762411,1.018942889,1018.94288925,9,10952660,0,181,,
G25_B630_C70_T128_W182_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,189361018,1082.062959,0.482851398,482.851398036,9,11780859,0,182,,
G25_B630_C70_T128_W183_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,120407504,688.042879,0.7593649,759.364900338,8,23776032,0,183,,
G25_B630_C70_T128_W184_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,96905545,553.745971,0.943529415,943.529415937,8,11965111,0,184,,
G25_B630_C70_T128_W185_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,190689264,1089.652937,0.479488096,479.488096797,9,18854589,0,185,,
G25_B630_C70_T128_W186_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,99105167,566.315239,0.922587944,922.587944128,9,4140602,0,186,,
G25_B630_C70_T128_W187_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,86942415,496.8138,1.051652778,1051.652778163,8,13362739,0,187,,
G25_B630_C70_T128_W188_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,100887943,576.502531,0.906285028,906.285028281,8,12174328,0,188,,
G25_B630_C70_T128_W189_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,104243021,595.674405,0.877116102,877.116102333,9,3635865,0,189,,
G25_B630_C70_T128_W190_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,118795263,678.830074,0.769670691,769.670691961,8,23361903,0,190,,
G25_B630_C70_T128_W191_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,117709122,672.623554,0.776772697,776.772697998,8,25479275,0,191,,
G25_B630_C70_T128_W192_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,96516595,551.5234,0.947331723,947.331723368,8,741328,0,192,,
G25_B630_C70_T128_W193_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,99227588,567.014788,0.92144971,921.44971089,8,10827665,0,193,,
G25_B630_C70_T128_W194_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171747465,981.414085,0.532370199,532.370199903,9,16823166,0,194,,
G25_B630_C70_T128_W195_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,90918993,519.537102,1.005656015,1005.656015954,9,8458023,0,195,,
G25_B630_C70_T128_W196_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,140619905,803.542314,0.650215431,650.215431983,9,11126122,0,196,,
G25_B630_C70_T128_W197_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107172377,612.413582,0.853141778,853.141778081,8,24725923,0,197,,
G25_B630_C70_T128_W198_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,129207343,738.327674,0.707647337,707.64733762,9,28888744,0,198,,
G25_B630_C70_T128_W199_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,96039635,548.797914,0.95203644,952.036440736,9,21569046,0,199,,
G25_B630_C70_T128_W200_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,104506608,597.180617,0.874903836,874.903836463,8,9778143,0,200,,
G25_B630_C70_T128_W201_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,132262361,755.78492,0.691301981,691.301981786,9,10294190,0,201,,
G25_B630_C70_T128_W202_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,126652454,723.728308,0.72192231,721.922310917,9,10864535,0,202,,
G25_B630_C70_T128_W203_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,90538704,517.364022,1.009880064,1009.880064938,8,720524,0,203,,
G25_B630_C70_T128_W204_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,148905528,850.888731,0.614035177,614.035177223,9,13617306,0,204,,
G25_B630_C70_T128_W205_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164484542,939.911668,0.555877355,555.877355788,9,11315475,0,205,,
G25_B630_C70_T128_W206_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,129606337,740.607639,0.70546884,705.468840424,9,4793688,0,206,,
G25_B630_C70_T128_W207_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119030733,680.175617,0.768148107,768.148107388,9,10107001,0,207,,
G25_B630_C70_T128_W208_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,144760778,827.204445,0.63161606,631.616060221,9,26014790,0,208,,
G25_B630_C70_T128_W209_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,89825161,513.286634,1.017902236,1017.90223649,8,28551759,0,209,,
G25_B630_C70_T128_W210_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,142287409,813.070908,0.642595384,642.595384353,9,18776754,0,210,,
G25_B630_C70_T128_W211_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,126178425,721.019571,0.724634439,724.634439485,9,8262001,0,211,,
G25_B630_C70_T128_W212_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,99885199,570.772565,0.915383191,915.383191808,8,26550238,0,212,,
G25_B630_C70_T128_W213_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,142480219,814.172679,0.641725798,641.725798266,9,3914759,0,213,,
G25_B630_C70_T128_W214_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,94864212,542.081211,0.963832728,963.832728352,9,14321212,0,214,,
G25_B630_C70_T128_W215_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,112640766,643.661519,0.811724169,811.724169871,8,28587978,0,215,,
G25_B630_C70_T128_W216_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,96621256,552.121462,0.946305565,946.305565257,8,15533187,0,216,,
G25_B630_C70_T128_W217_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,190401813,1088.010359,0.480211983,480.211983459,9,19253256,0,217,,
G25_B630_C70_T128_W218_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,145683872,832.479268,0.627613963,627.613963164,9,10352246,0,218,,
G25_B630_C70_T128_W219_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,112413473,642.362702,0.813365425,813.36542529,9,28761279,0,219,,
G25_B630_C70_T128_W220_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107699717,615.426954,0.848964461,848.964461763,8,30576276,0,220,,
G25_B630_C70_T128_W221_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,116875938,667.862502,0.782310147,782.31014732,8,4147170,0,221,,
G25_B630_C70_T128_W222_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,151625992,866.43424,0.603018196,603.018196741,9,26888289,0,222,,
G25_B630_C70_T128_W223_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,132722501,758.414291,0.688905284,688.905284229,9,8116238,0,223,,
G25_B630_C70_T128_W224_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,194846747,1113.409982,0.469257165,469.257165863,9,1698935,0,224,,
G25_B630_C70_T128_W225_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,125907516,719.47152,0.726193599,726.193599713,9,2136556,0,225,,
G25_B630_C70_T128_W226_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,118677223,678.155559,0.77043623,770.43623,9,29996728,0,226,,
G25_B630_C70_T128_W227_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,144998491,828.562805,0.630580578,630.580578076,9,20080217,0,227,,
G25_B630_C70_T128_W228_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,116376308,665.007474,0.785668782,785.668782988,9,7283878,0,228,,
G25_B630_C70_T128_W229_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,89939610,513.940628,1.016606946,1016.606946316,8,13302034,0,229,,
G25_B630_C70_T128_W230_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,97004838,554.313359,0.94256363,942.563630434,9,12039723,0,230,,
G25_B630_C70_T128_W231_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,112985447,645.631125,0.809247869,809.24786955,9,11623056,0,231,,
G25_B630_C70_T128_W232_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,141157365,806.613514,0.647739721,647.739721374,9,24162147,0,232,,
G25_B630_C70_T128_W233_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,97037307,554.498897,0.942248245,942.248245563,9,28540630,0,233,,
G25_B630_C70_T128_W234_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,85203633,486.877902,1.073114244,1073.114244729,9,17266079,0,234,,
G25_B630_C70_T128_W235_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,116811900,667.496571,0.782739021,782.739021238,9,28114917,0,235,,
G25_B630_C70_T128_W236_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,109526198,625.863988,0.834806958,834.806958925,8,10786370,0,236,,
G25_B630_C70_T128_W237_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119577395,683.299399,0.764636428,764.636428774,9,31664027,0,237,,
G25_B630_C70_T128_W238_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,133712093,764.069102,0.683806753,683.806753926,9,13294400,0,238,,
G25_B630_C70_T128_W239_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,115862199,662.069708,0.789154988,789.154988116,9,11356737,0,239,,
G25_B630_C70_T128_W240_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,141644933,809.399617,0.645510081,645.510081712,9,2182254,0,240,,
G25_B630_C70_T128_W241_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,144787220,827.355542,0.63150071,631.500710318,9,16541004,0,241,,
G25_B630_C70_T128_W242_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,90919636,519.540777,1.005648903,1005.648903774,9,3542362,0,242,,
G25_B630_C70_T128_W243_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,187503881,1071.450748,0.487633812,487.633812096,9,25296595,0,243,,
G25_B630_C70_T128_W244_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,84827870,484.730685,1.077867831,1077.86783135,9,1275928,0,244,,
G25_B630_C70_T128_W245_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,118668810,678.107485,0.770490849,770.490849912,8,33031225,0,245,,
G25_B630_C70_T128_W246_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,100070546,571.831691,0.913687752,913.687752588,9,16964623,0,246,,
G25_B630_C70_T128_W247_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,97072704,554.701165,0.94190466,941.904660191,9,4647893,0,247,,
G25_B630_C70_T128_W248_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105297448,601.699702,0.868332841,868.332841979,8,7282546,0,248,,
G25_B630_C70_T128_W249_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,96389021,550.794405,0.948585547,948.585547673,9,14294093,0,249,,
G25_B630_C70_T128_W250_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,87795056,501.686034,1.04143942,1041.439420859,8,20065418,0,250,,
G25_B630_C70_T128_W251_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,190610101,1089.200577,0.479687234,479.687234807,9,3951171,0,251,,
G25_B630_C70_T128_W252_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,108203361,618.30492,0.845012866,845.01286679,9,7293640,0,252,,
G25_B630_C70_T128_W253_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,139590031,797.65732,0.655012622,655.012622462,9,18986806,0,253,,
G25_B630_C70_T128_W254_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105945582,605.403325,0.863020718,863.020718268,9,20905599,0,254,,
G25_B630_C70_T128_W255_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98446359,562.550622,0.928761949,928.761949184,8,4111700,0,255,,
G25_B630_C70_T128_W256_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,97814034,558.937337,0.934765989,934.765989459,9,14152645,0,256,,
G25_B630_C70_T128_W257_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,96111435,549.2082,0.951325222,951.325222383,8,21478433,0,257,,
G25_B630_C70_T128_W258_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,169359752,967.770011,0.539875803,539.875803992,9,7407159,0,258,,
G25_B630_C70_T128_W259_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164813607,941.79204,0.554767497,554.767497291,8,6312509,0,259,,
G25_B630_C70_T128_W260_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,136193489,778.248508,0.671348042,671.348042746,9,20690874,0,260,,
G25_B630_C70_T128_W261_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,102120730,583.547028,0.895344483,895.344483681,8,15110579,0,261,,
G25_B630_C70_T128_W262_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,102000974,582.862708,0.896395678,896.39567829,8,14881305,0,262,,
G25_B630_C70_T128_W263_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,114700921,655.433834,0.797144708,797.144708846,8,7443814,0,263,,
G25_B630_C70_T128_W264_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,131323188,750.418217,0.696245908,696.245908034,8,31876868,0,264,,
G25_B630_C70_T128_W265_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,90278396,515.876548,1.012791944,1012.791944985,8,32446389,0,265,,
G25_B630_C70_T128_W266_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,116837694,667.643965,0.782566217,782.566217671,9,2291154,0,266,,
G25_B630_C70_T128_W267_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98036891,560.210805,0.932641083,932.641083803,9,22176747,0,267,,
G25_B630_C70_T128_W268_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,132466088,756.949074,0.690238789,690.238789832,9,9602302,0,268,,
G25_B630_C70_T128_W269_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,97530120,557.314971,0.937487129,937.487129873,8,31204397,0,269,,
G25_B630_C70_T128_W270_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119589307,683.367468,0.764560265,764.560265199,9,30781162,0,270,,
G25_B630_C70_T128_W271_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107911977,616.639868,0.847294571,847.294571157,9,8901923,0,271,,
G25_B630_C70_T128_W272_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,131635262,752.201497,0.694595284,694.59528462,9,18184031,0,272,,
G25_B630_C70_T128_W273_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,127046681,725.981034,0.719682179,719.682179458,9,21568692,0,273,,
G25_B630_C70_T128_W274_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,128744822,735.684697,0.710189589,710.189589411,9,27116891,0,274,,
G25_B630_C70_T128_W275_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,95434043,545.337388,0.95807774,958.077740403,9,26924544,0,275,,
G25_B630_C70_T128_W276_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,94931704,542.466879,0.963147488,963.147488377,8,12843799,0,276,,
G25_B630_C70_T128_W277_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,117387236,670.784205,0.778902676,778.902676224,9,21172762,0,277,,
G25_B630_C70_T128_W278_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,118246776,675.695862,0.773240805,773.240805102,9,1171044,0,278,,
G25_B630_C70_T128_W279_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,137146032,783.691611,0.666685218,666.685218242,9,11252629,0,279,,
G25_B630_C70_T128_W280_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,99655249,569.458565,0.917495397,917.495397307,9,33455154,0,280,,
G25_B630_C70_T128_W281_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,112113629,640.649308,0.815540742,815.54074282,8,22272241,0,281,,
G25_B630_C70_T128_W282_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119706937,684.039639,0.76380897,763.808970193,9,10596702,0,282,,
G25_B630_C70_T128_W283_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,86524957,494.428325,1.056726699,1056.726699962,9,1995708,0,283,,
G25_B630_C70_T128_W284_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,143120174,817.829565,0.638856352,638.85635211,8,11250708,0,284,,
G25_B630_C70_T128_W285_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,109337716,624.786948,0.836246042,836.246042262,8,21668194,0,285,,
G25_B630_C70_T128_W286_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,92789208,530.224045,0.985386493,985.386493168,8,3669051,0,286,,
G25_B630_C70_T128_W287_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,113508142,648.617954,0.805521354,805.521354362,9,15921121,0,287,,
G25_B630_C70_T128_W288_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,130839913,747.656645,0.698817586,698.817586916,9,27904398,0,288,,
G25_B630_C70_T128_W289_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,89669411,512.396634,1.019670267,1019.67026721,8,24895479,0,289,,
G25_B630_C70_T128_W290_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,103816799,593.238851,0.88071712,880.717120501,9,23338106,0,290,,
G25_B630_C70_T128_W291_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,109032851,623.044862,0.838584256,838.584256363,8,17399257,0,291,,
G25_B630_C70_T128_W292_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,135930317,776.744668,0.672647826,672.647826422,8,4294084,0,292,,
G25_B630_C70_T128_W293_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,114159140,652.337942,0.80092783,800.927830001,9,32817013,0,293,,
G25_B630_C70_T128_W294_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,100911432,576.636754,0.906074073,906.074073698,9,1684114,0,294,,
G25_B630_C70_T128_W295_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,94431573,539.608988,0.968248535,968.248535635,8,18141611,0,295,,
G25_B630_C70_T128_W296_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,102826425,587.579571,0.889199758,889.199758476,8,25923006,0,296,,
G25_B630_C70_T128_W297_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,190340142,1087.657954,0.480367574,480.367574145,8,8709916,0,297,,
G25_B630_C70_T128_W298_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,187740907,1072.805182,0.487018166,487.018166344,9,6144938,0,298,,
G25_B630_C70_T128_W299_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,134272797,767.273125,0.680951274,680.951274702,9,8305379,0,299,,
G25_B630_C70_T128_W300_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,157331395,899.036542,0.581150585,581.150585202,9,392905,0,300,,
G25_B630_C70_T128_W301_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,113757896,650.045119,0.803752842,803.752842571,8,24150102,0,301,,
G25_B630_C70_T128_W302_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,91598290,523.418799,0.998198026,998.198026131,9,12479348,0,302,,
G25_B630_C70_T128_W303_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,109298789,624.564508,0.836543873,836.543873098,9,15737627,0,303,,
G25_B630_C70_T128_W304_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,93078444,531.876822,0.98232446,982.324460376,8,5738688,0,304,,
G25_B630_C70_T128_W305_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,126551794,723.153108,0.722496531,722.496531933,9,5897710,0,305,,
G25_B630_C70_T128_W306_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,111990152,639.943725,0.816439933,816.439933709,8,11982554,0,306,,
G25_B630_C70_T128_W307_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,118246685,675.695342,0.7732414,773.241400171,9,32923032,0,307,,
G25_B630_C70_T128_W308_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,140426410,802.436628,0.65111137,651.111370539,8,13458724,0,308,,
G25_B630_C70_T128_W309_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,138733756,792.764319,0.659055408,659.0554088,9,18234736,0,309,,
G25_B630_C70_T128_W310_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,99752684,570.015337,0.916599219,916.599219275,8,4033148,0,310,,
G25_B630_C70_T128_W311_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,130552747,746.015697,0.700354717,700.354717737,8,6328392,0,311,,
G25_B630_C70_T128_W312_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,200710041,1146.914519,0.455548869,455.5488695,9,7673001,0,312,,
G25_B630_C70_T128_W313_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173440780,991.090171,0.52717263,527.172630767,9,3242166,0,313,,
G25_B630_C70_T128_W314_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,189071344,1080.407679,0.483591169,483.591169029,9,25330175,0,314,,
G25_B630_C70_T128_W315_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,129689179,741.081022,0.705018205,705.018205682,9,31021780,0,315,,
G25_B630_C70_T128_W316_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105669985,603.828485,0.865271555,865.271555352,9,11019077,0,316,,
G25_B630_C70_T128_W317_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,100053997,571.737125,0.913838877,913.838877171,9,3567138,0,317,,
G25_B630_C70_T128_W318_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,185677263,1061.012931,0.492430956,492.430956799,9,16415159,0,318,,
G25_B630_C70_T128_W319_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,109988924,628.508137,0.831294906,831.294906339,9,32255532,0,319,,
G25_B630_C70_T128_W320_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,133054933,760.313902,0.687184084,687.184084148,9,17297853,0,320,,
G25_B630_C70_T128_W321_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,111244583,635.683331,0.821911771,821.911771425,8,5456186,0,321,,
G25_B630_C70_T128_W322_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,114124518,652.140102,0.801170807,801.170807792,8,12598579,0,322,,
G25_B630_C70_T128_W323_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,113841393,650.522245,0.803163329,803.163329835,9,14028536,0,323,,
G25_B630_C70_T128_W324_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,154088547,880.505982,0.593381104,593.381104924,9,964326,0,324,,
G25_B630_C70_T128_W325_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,93344452,533.396868,0.979525084,979.52508495,8,19939439,0,325,,
G25_B630_C70_T128_W326_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,129462825,739.787571,0.706250866,706.25086603,9,796469,0,326,,
G25_B630_C70_T128_W327_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,176710106,1009.772034,0.517419373,517.419373145,9,24063826,0,327,,
G25_B630_C70_T128_W328_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,110753280,632.875885,0.825557782,825.557782803,8,29294443,0,328,,
G25_B630_C70_T128_W329_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,83811770,478.924399,1.090935464,1090.935464971,9,19969575,0,329,,
G25_B630_C70_T128_W330_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,138339892,790.513668,0.660931788,660.931788749,9,10509788,0,330,,
G25_B630_C70_T128_W331_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,137565871,786.090691,0.664650553,664.650553297,9,30188461,0,331,,
G25_B630_C70_T128_W332_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,114052432,651.728182,0.801677181,801.677181903,9,9558440,0,332,,
G25_B630_C70_T128_W333_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106751009,610.005765,0.856509302,856.509302642,8,23435913,0,333,,
G25_B630_C70_T128_W334_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,99447788,568.273074,0.919409411,919.409411851,8,26886363,0,334,,
G25_B630_C70_T128_W335_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,187884562,1073.626068,0.486645796,486.645796236,9,19105153,0,335,,
G25_B630_C70_T128_W336_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,87049104,497.423451,1.050363852,1050.363852969,8,3010973,0,336,,
G25_B630_C70_T128_W337_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,96288733,550.221331,0.949573531,949.573531879,8,22109082,0,337,,
G25_B630_C70_T128_W338_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,89391550,510.808857,1.022839768,1022.839768132,9,9693049,0,338,,
G25_B630_C70_T128_W339_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,87960376,502.630719,1.039482053,1039.482053544,8,5872612,0,339,,
G25_B630_C70_T128_W340_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,181852043,1039.154531,0.502789139,502.789139822,9,30049045,0,340,,
G25_B630_C70_T128_W341_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,100533195,574.4754,0.909483004,909.483004842,9,23109745,0,341,,
G25_B630_C70_T128_W342_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105916929,605.239594,0.863254185,863.254185504,9,22627038,0,342,,
G25_B630_C70_T128_W343_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,121263970,692.936971,0.75400164,754.001640182,9,17129788,0,343,,
G25_B630_C70_T128_W344_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105951509,605.437194,0.86297244,862.972440298,8,18537357,0,344,,
G25_B630_C70_T128_W345_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,99365459,567.802622,0.920171186,920.171186196,8,4028790,0,345,,
G25_B630_C70_T128_W346_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,143645149,820.829422,0.636521545,636.521545708,9,29221823,0,346,,
G25_B630_C70_T128_W347_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,176363756,1007.792891,0.518435501,518.435501424,9,187141,0,347,,
G25_B630_C70_T128_W348_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,190260612,1087.203497,0.48056837,480.568370478,9,17890018,0,348,,
G25_B630_C70_T128_W349_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,139721186,798.406777,0.654397768,654.397768102,9,33306555,0,349,,
G25_B630_C70_T128_W350_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,118092934,674.816765,0.774248121,774.248121187,9,13799648,0,350,,
G25_B630_C70_T128_W351_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,138680343,792.459102,0.659309245,659.309245254,9,21141345,0,351,,
G25_B630_C70_T128_W352_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,131707934,752.616765,0.69421203,694.212030347,9,11326327,0,352,,
G25_B630_C70_T128_W353_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,109234122,624.194982,0.83703911,837.039110132,8,25965804,0,353,,
G25_B630_C70_T128_W354_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,94954951,542.599719,0.962911689,962.911689302,8,28808537,0,354,,
G25_B630_C70_T128_W355_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,113576725,649.009857,0.805034942,805.034942458,8,19490726,0,355,,
G25_B630_C70_T128_W356_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119250620,681.432114,0.766731714,766.731714057,9,14904338,0,356,,
G25_B630_C70_T128_W357_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,181521988,1037.268502,0.503703343,503.703343503,9,27854224,0,357,,
G25_B630_C70_T128_W358_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,114243783,652.821617,0.800334424,800.334424106,8,21523025,0,358,,
G25_B630_C70_T128_W359_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98034985,560.199914,0.932659216,932.659216248,8,26607591,0,359,,
G25_B630_C70_T128_W360_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105504929,602.885308,0.866625219,866.625219708,8,12883100,0,360,,
G25_B630_C70_T128_W361_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,94790084,541.657622,0.964586467,964.586467451,9,18056045,0,361,,
G25_B630_C70_T128_W362_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,144204919,824.028108,0.634050716,634.050716917,9,17968426,0,362,,
G25_B630_C70_T128_W363_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,116352060,664.868914,0.785832517,785.83251792,9,18611304,0,363,,
G25_B630_C70_T128_W364_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105572069,603.268965,0.866074077,866.074077557,8,12091862,0,364,,
G25_B630_C70_T128_W365_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,97272286,555.841634,0.939972072,939.972072569,8,13322484,0,365,,
G25_B630_C70_T128_W366_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,177085396,1011.916548,0.516322826,516.322826954,9,22814363,0,366,,
G25_B630_C70_T128_W367_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106758923,610.050988,0.856445809,856.44580992,8,28383553,0,367,,
G25_B630_C70_T128_W368_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,130168139,743.817937,0.702424056,702.424056896,9,8236910,0,368,,
G25_B630_C70_T128_W369_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,174693623,998.249274,0.523391928,523.391928708,9,30580826,0,369,,
G25_B630_C70_T128_W370_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119527010,683.011485,0.76495875,764.958750955,9,32822739,0,370,,
G25_B630_C70_T128_W371_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,103457357,591.184897,0.883776996,883.776996883,9,13153081,0,371,,
G25_B630_C70_T128_W372_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,122466420,699.808114,0.746598392,746.598392236,9,6146054,0,372,,
G25_B630_C70_T128_W373_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,100343089,573.389079,0.911206074,911.206074939,9,297685,0,373,,
G25_B630_C70_T128_W374_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,118458821,676.907548,0.771856679,771.856679841,8,27595378,0,374,,
G25_B630_C70_T128_W375_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,118332184,676.183908,0.772682707,772.68270714,9,16274160,0,375,,
G25_B630_C70_T128_W376_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,126740379,724.230737,0.721421483,721.421483795,9,11873182,0,376,,
G25_B630_C70_T128_W377_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98375525,562.145857,0.929430691,929.430691983,8,20314108,0,377,,
G25_B630_C70_T128_W378_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,115927537,662.443068,0.788710211,788.710211923,8,3054413,0,378,,
G25_B630_C70_T128_W379_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,127519353,728.682017,0.717014556,717.014556018,9,17661834,0,379,,
G25_B630_C70_T128_W380_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,140426690,802.438228,0.651110072,651.110072273,9,16179523,0,380,,
G25_B630_C70_T128_W381_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106420817,608.118954,0.859166795,859.166795111,9,15715369,0,381,,
G25_B630_C70_T128_W382_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,85155425,486.602428,1.073721753,1073.721753781,9,4995638,0,382,,
G25_B630_C70_T128_W383_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107987334,617.070479,0.846703302,846.703302027,8,28640639,0,383,,
G25_B630_C70_T128_W384_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119250104,681.429165,0.766735031,766.735031736,8,33510085,0,384,,
G25_B630_C70_T128_W385_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,108568067,620.388954,0.842174267,842.174267273,8,10110882,0,385,,
G25_B630_C70_T128_W386_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,125769369,718.682108,0.726991261,726.991261878,9,32634235,0,386,,
G25_B630_C70_T128_W387_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105228460,601.305485,0.868902122,868.902122819,8,23530273,0,387,,
G25_B630_C70_T128_W388_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,118359634,676.340765,0.772503506,772.503506347,8,18256189,0,388,,
G25_B630_C70_T128_W389_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,101048669,577.420965,0.904843509,904.843509368,9,5826739,0,389,,
G25_B630_C70_T128_W390_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,140192851,801.102005,0.652196111,652.196111447,9,29311257,0,390,,
G25_B630_C70_T128_W391_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,109675668,626.718102,0.833669253,833.669253557,9,24565862,0,391,,
G25_B630_C70_T128_W392_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,99960483,571.202759,0.914693782,914.693782291,8,16212484,0,392,,
G25_B630_C70_T128_W393_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,94245570,538.546114,0.97015947,970.15947036,8,24131253,0,393,,
G25_B630_C70_T128_W394_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,120701997,689.725697,0.757512175,757.512175005,9,20342994,0,394,,
G25_B630_C70_T128_W395_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,129309686,738.912491,0.707087265,707.087265489,9,13277931,0,395,,
G25_B630_C70_T128_W396_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,138003926,788.593862,0.662540805,662.54080536,8,20893776,0,396,,
G25_B630_C70_T128_W397_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,127863481,730.648462,0.715084804,715.084804198,9,32656913,0,397,,
G25_B630_C70_T128_W398_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119514484,682.939908,0.765038924,765.038924277,8,3614718,0,398,,
G25_B630_C70_T128_W399_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,161174959,920.999765,0.567291797,567.291797946,9,14951213,0,399,,
G25_B630_C70_T128_W400_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,191761364,1095.779222,0.476807373,476.807373329,9,12485098,0,400,,
G25_B630_C70_T128_W401_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,165881983,947.897045,0.551194473,551.194473452,8,19000355,0,401,,
G25_B630_C70_T128_W402_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,182773444,1044.419679,0.500254469,500.254469544,9,26256022,0,402,,
G25_B630_C70_T128_W403_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,182682648,1043.900845,0.500503103,500.503103474,9,6487647,0,403,,
G25_B630_C70_T128_W404_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98898720,565.135542,0.924513808,924.513808419,9,14866356,0,404,,
G25_B630_C70_T128_W405_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98441579,562.523308,0.928807046,928.807046817,8,26886400,0,405,,
G25_B630_C70_T128_W406_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,133065631,760.375034,0.687128837,687.128837009,9,15181870,0,406,,
G25_B630_C70_T128_W407_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,89000645,508.575114,1.027332243,1027.33224321,9,29796108,0,407,,
G25_B630_C70_T128_W408_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106013937,605.793925,0.862464265,862.464265193,8,16426266,0,408,,
G25_B630_C70_T128_W409_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,134807408,770.328045,0.678250799,678.250799651,9,9649913,0,409,,
G25_B630_C70_T128_W410_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98006729,560.038451,0.932928108,932.928108181,9,4134095,0,410,,
G25_B630_C70_T128_W411_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119635965,683.634085,0.764262086,764.262086864,8,14965092,0,411,,
G25_B630_C70_T128_W412_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,117646992,672.268525,0.777182915,777.182915777,9,28332693,0,412,,
G25_B630_C70_T128_W413_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,139683200,798.189714,0.654575727,654.57572761,9,1726923,0,413,,
G25_B630_C70_T128_W414_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,90152724,515.158422,1.014203766,1014.203766876,9,5537200,0,414,,
G25_B630_C70_T128_W415_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,95422875,545.273571,0.95818987,958.189870877,8,29086814,0,415,,
G25_B630_C70_T128_W416_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,89340130,510.515028,1.023428466,1023.42846686,9,29681411,0,416,,
G25_B630_C70_T128_W417_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,112406117,642.320668,0.813418652,813.418652963,9,18725622,0,417,,
G25_B630_C70_T128_W418_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,112411282,642.350182,0.813381278,813.381278535,8,19392319,0,418,,
G25_B630_C70_T128_W419_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,101222046,578.411691,0.903293658,903.293658725,9,6130309,0,419,,
G25_B630_C70_T128_W420_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,118101072,674.863268,0.77419477,774.19477001,8,26367074,0,420,,
G25_B630_C70_T128_W421_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,113696539,649.694508,0.804186592,804.186592478,8,27226939,0,421,,
G25_B630_C70_T128_W422_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,101118169,577.818108,0.904221597,904.221597159,8,28100343,0,422,,
G25_B630_C70_T128_W423_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,132192621,755.386405,0.691666687,691.666687469,9,4489469,0,423,,
G25_B630_C70_T128_W424_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,186633124,1066.474994,0.48990892,489.908920321,9,7134835,0,424,,
G25_B630_C70_T128_W425_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106632979,609.331308,0.857457356,857.457356368,8,20753625,0,425,,
G25_B630_C70_T128_W426_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,90462110,516.926342,1.010735127,1010.735127392,9,30700975,0,426,,
G25_B630_C70_T128_W427_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,94995648,542.832274,0.962499169,962.499169172,8,26575044,0,427,,
G25_B630_C70_T128_W428_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,99023641,565.849377,0.923347509,923.347509257,8,19408274,0,428,,
G25_B630_C70_T128_W429_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119412093,682.354817,0.765694913,765.694913956,9,11274411,0,429,,
G25_B630_C70_T128_W430_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,93018322,531.533268,0.982959381,982.959381647,8,16679661,0,430,,
G25_B630_C70_T128_W431_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,136823870,781.850685,0.668254978,668.254978279,8,7242216,0,431,,
G25_B630_C70_T128_W432_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,136464201,779.795434,0.67001625,670.016250452,9,25920342,0,432,,
G25_B630_C70_T128_W433_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,186187074,1063.926137,0.491082599,491.082599402,8,5497538,0,433,,
G25_B630_C70_T128_W434_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,134904211,770.881205,0.677764108,677.764108304,9,25820096,0,434,,
G25_B630_C70_T128_W435_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,88033271,503.047262,1.038621321,1038.621321647,8,21568471,0,435,,
G25_B630_C70_T128_W436_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,138453601,791.163434,0.660388979,660.388979518,9,13405644,0,436,,
G25_B630_C70_T128_W437_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,114891719,656.524108,0.795820909,795.820909207,9,598237,0,437,,
G25_B630_C70_T128_W438_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,183509381,1048.625034,0.498248273,498.248273612,9,25782746,0,438,,
G25_B630_C70_T128_W439_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,145100036,829.143062,0.63013928,630.139280427,9,28543673,0,439,,
G25_B630_C70_T128_W440_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,183855186,1050.601062,0.49731114,497.311140709,9,1361551,0,440,,
G25_B630_C70_T128_W441_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,139764578,798.654731,0.6541946,654.194600544,9,28871666,0,441,,
G25_B630_C70_T128_W442_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,97751345,558.579114,0.935365465,935.365465048,9,12035979,0,442,,
G25_B630_C70_T128_W443_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106150902,606.576582,0.861351439,861.351439811,9,5073008,0,443,,
G25_B630_C70_T128_W444_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,140116046,800.663119,0.652553614,652.553614558,9,19741982,0,444,,
G25_B630_C70_T128_W445_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,158600301,906.287434,0.576501,576.501000934,9,12296263,0,445,,
G25_B630_C70_T128_W446_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,153383417,876.476668,0.59610898,596.108980118,9,17017098,0,446,,
G25_B630_C70_T128_W447_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,89484981,511.342748,1.021771824,1021.771824201,8,22195395,0,447,,
G25_B630_C70_T128_W448_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,157330845,899.0334,0.581152616,581.152616799,9,25265065,0,448,,
G25_B630_C70_T128_W449_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,97124833,554.999045,0.941399119,941.399119574,9,14516805,0,449,,
G25_B630_C70_T128_W450_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119083889,680.479365,0.767805225,767.805225734,9,12890363,0,450,,
G25_B630_C70_T128_W451_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,102070677,583.261011,0.895783539,895.783539037,10,51500,0,451,,
G25_B630_C70_T128_W452_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,139301658,796.009474,0.656368585,656.3685859,8,13849658,0,452,,
G25_B630_C70_T128_W453_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,158044168,903.109531,0.578529618,578.529618853,9,20863480,0,453,,
G25_B630_C70_T128_W454_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,92209060,526.908914,0.991586209,991.58620937,8,10772356,0,454,,
G25_B630_C70_T128_W455_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107120111,612.114919,0.853558042,853.558042662,9,1787445,0,455,,
G25_B630_C70_T128_W456_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,136999414,782.853794,0.66739871,667.398710734,9,14722512,0,456,,
G25_B630_C70_T128_W457_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,118066959,674.668337,0.774418457,774.418457538,8,30365073,0,457,,
G25_B630_C70_T128_W458_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,140125336,800.716205,0.652510351,652.510351696,9,1858855,0,458,,
G25_B630_C70_T128_W459_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,133706857,764.039182,0.683833532,683.833532,9,15055068,0,459,,
G25_B630_C70_T128_W460_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,104692930,598.245314,0.87334677,873.346770168,8,11368355,0,460,,
G25_B630_C70_T128_W461_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,95269710,544.398342,0.959730351,959.730351598,8,11986088,0,461,,
G25_B630_C70_T128_W462_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,120118513,686.391502,0.761191842,761.191842884,8,22907273,0,462,,
G25_B630_C70_T128_W463_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,118304451,676.025434,0.772863839,772.863839882,8,23667734,0,463,,
G25_B630_C70_T128_W464_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,118664657,678.083754,0.770517815,770.517815384,9,19939807,0,464,,
G25_B630_C70_T128_W465_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,186778592,1067.306239,0.489527366,489.527366578,9,16004404,0,465,,
G25_B630_C70_T128_W466_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,87718879,501.250737,1.042343829,1042.343829713,9,14290818,0,466,,
G25_B630_C70_T128_W467_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105426732,602.438468,0.867268012,867.268012016,9,11548635,0,467,,
G25_B630_C70_T128_W468_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,170977776,977.015862,0.534766765,534.766765681,9,16291223,0,468,,
G25_B630_C70_T128_W469_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,100629693,575.026817,0.908610863,908.610863743,9,4124314,0,469,,
G25_B630_C70_T128_W470_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,88195016,503.971519,1.036716545,1036.716545014,9,18922328,0,470,,
G25_B630_C70_T128_W471_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,103176547,589.580268,0.886182324,886.1823247,9,32085625,0,471,,
G25_B630_C70_T128_W472_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,139667932,798.102468,0.654647283,654.647283493,9,2259526,0,472,,
G25_B630_C70_T128_W473_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119826016,684.720091,0.763049922,763.049922939,8,24524879,0,473,,
G25_B630_C70_T128_W474_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,85905200,490.886857,1.06435038,1064.350380128,8,6103573,0,474,,
G25_B630_C70_T128_W475_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,102192085,583.954771,0.894719314,894.719314856,8,18820977,0,475,,
G25_B630_C70_T128_W476_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98941455,565.379742,0.92411449,924.114490483,8,29976030,0,476,,
G25_B630_C70_T128_W477_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,144346206,824.835462,0.633430103,633.430103975,9,29113404,0,477,,
G25_B630_C70_T128_W478_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107806998,616.039988,0.848119639,848.119639459,9,14965389,0,478,,
G25_B630_C70_T128_W479_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,96540530,551.660171,0.947096854,947.096854295,9,23081603,0,479,,
G25_B630_C70_T128_W480_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,96860227,553.487011,0.943970865,943.9708651,8,20373000,0,480,,
G25_B630_C70_T128_W481_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,111845240,639.115657,0.817497752,817.497752027,8,25225919,0,481,,
G25_B630_C70_T128_W482_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,128523737,734.421354,0.711411249,711.411249075,9,21562516,0,482,,
G25_B630_C70_T128_W483_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,186737193,1067.069674,0.489635893,489.635893129,9,20920837,0,483,,
G25_B630_C70_T128_W484_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,94012252,537.212868,0.972567195,972.56719555,9,28679694,0,484,,
G25_B630_C70_T128_W485_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,138635101,792.200577,0.659524403,659.524403383,9,8638444,0,485,,
G25_B630_C70_T128_W486_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,141532466,808.756948,0.646023028,646.023028207,9,14956794,0,486,,
G25_B630_C70_T128_W487_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,176418392,1008.105097,0.518274944,518.27494423,9,31721971,0,487,,
G25_B630_C70_T128_W488_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,112105947,640.605411,0.815596627,815.596627313,8,7621816,0,488,,
G25_B630_C70_T128_W489_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,86980970,497.034114,1.051186624,1051.186624787,8,17803942,0,489,,
G25_B630_C70_T128_W490_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,116024835,662.999057,0.788048802,788.048802439,8,13331957,0,490,,
G25_B630_C70_T128_W491_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,100065281,571.801605,0.913735826,913.735826864,9,31859755,0,491,,
G25_B630_C70_T128_W492_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,95488804,545.650308,0.957528301,957.528301171,8,21201470,0,492,,
G25_B630_C70_T128_W493_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,140130727,800.747011,0.652485248,652.485248827,9,9479911,0,493,,
G25_B630_C70_T128_W494_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,114832976,656.188434,0.796228012,796.228012718,9,11333532,0,494,,
G25_B630_C70_T128_W495_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,154608855,883.479171,0.591384188,591.384188667,9,17859181,0,495,,
G25_B630_C70_T128_W496_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,126255141,721.457948,0.724194132,724.194132221,9,786474,0,496,,
G25_B630_C70_T128_W497_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,129959506,742.625748,0.703551706,703.551706906,9,18089832,0,497,,
G25_B630_C70_T128_W498_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106020584,605.831908,0.862410192,862.410192675,9,28960073,0,498,,
G25_B630_C70_T128_W499_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,109937705,628.215457,0.831682199,831.68219925,9,32081110,0,499,,
G25_B630_C70_T128_W500_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,123331764,704.752937,0.741359965,741.359965264,9,7209972,0,500,,
G25_B630_C70_T128_W501_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,130979875,748.456428,0.698070846,698.070846952,9,5291493,0,501,,
G25_B630_C70_T128_W502_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172295107,984.543468,0.530678055,530.678055036,9,11467842,0,502,,
G25_B630_C70_T128_W503_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98976110,565.577771,0.923790925,923.790925658,9,5313947,0,503,,
G25_B630_C70_T128_W504_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98997952,565.702582,0.923587108,923.587108903,9,19902784,0,504,,
G25_B630_C70_T128_W505_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,132002330,754.299028,0.692663775,692.663775518,9,12308311,0,505,,
G25_B630_C70_T128_W506_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,110403688,630.878217,0.828171901,828.171901965,8,1117720,0,506,,
G25_B630_C70_T128_W507_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,139711477,798.351297,0.654443244,654.443244308,9,16081465,0,507,,
G25_B630_C70_T128_W508_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,170303984,973.165622,0.536882521,536.882521051,9,625414,0,508,,
G25_B630_C70_T128_W509_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,104333275,596.190142,0.876357348,876.357348841,9,9573796,0,509,,
G25_B630_C70_T128_W510_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,88110007,503.485754,1.037716774,1037.716774611,9,13043058,0,510,,
G25_B630_C70_T128_W511_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,94507043,540.040245,0.967475326,967.475326415,8,623371,0,511,,
G25_B630_C70_T128_W512_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,145386317,830.778954,0.628898469,628.898469688,9,18185712,0,512,,
G25_B630_C70_T128_W513_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,104221249,595.549994,0.877299333,877.299333411,8,15807281,0,513,,
G25_B630_C70_T128_W514_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,95685136,546.772205,0.955563592,955.563592186,9,18101191,0,514,,
G25_B630_C70_T128_W515_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,155058604,886.049165,0.589668873,589.668873034,9,17814268,0,515,,
G25_B630_C70_T128_W516_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,137730953,787.034017,0.663853914,663.853914341,9,5558922,0,516,,
G25_B630_C70_T128_W517_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,109498317,625.704668,0.835019521,835.019521578,9,28145731,0,517,,
G25_B630_C70_T128_W518_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,85801976,490.297005,1.065630846,1065.630846019,8,2767657,0,518,,
G25_B630_C70_T128_W519_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,110393340,630.819085,0.828249532,828.249532761,8,31919231,0,519,,
G25_B630_C70_T128_W520_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,120120432,686.402468,0.761179682,761.179682362,8,24171575,0,520,,
G25_B630_C70_T128_W521_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107731358,615.607759,0.848715118,848.715118535,8,23646269,0,521,,
G25_B630_C70_T128_W522_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,94084260,537.624342,0.971822834,971.822834924,8,3923386,0,522,,
G25_B630_C70_T128_W523_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,107153425,612.305285,0.853292671,853.292671466,8,32993305,0,523,,
G25_B630_C70_T128_W524_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,146196484,835.40848,0.625413346,625.413346294,9,8547055,0,524,,
G25_B630_C70_T128_W525_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,185708325,1061.190428,0.492348591,492.348591669,9,18111748,0,525,,
G25_B630_C70_T128_W526_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98882528,565.043017,0.924665197,924.665197424,8,3529682,0,526,,
G25_B630_C70_T128_W527_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,136085570,777.631828,0.671880437,671.880437249,9,24476496,0,527,,
G25_B630_C70_T128_W528_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,101878649,582.163708,0.897471974,897.471974476,8,23289105,0,528,,
G25_B630_C70_T128_W529_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,100554114,574.594937,0.909293798,909.293798511,9,8899326,0,529,,
G25_B630_C70_T128_W530_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,109753315,627.161799,0.833079458,833.079458921,9,23638183,0,530,,
G25_B630_C70_T128_W531_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,173221567,989.837525,0.527839771,527.8397711,9,8921645,0,531,,
G25_B630_C70_T128_W532_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,99795396,570.259405,0.916206918,916.206918754,8,18044138,0,532,,
G25_B630_C70_T128_W533_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,103065456,588.945462,0.887137512,887.13751264,8,28836643,0,533,,
G25_B630_C70_T128_W534_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,121152593,692.300531,0.754694802,754.694802735,9,4581928,0,534,,
G25_B630_C70_T128_W535_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,100007861,571.473491,0.914260452,914.260452735,8,12321033,0,535,,
G25_B630_C70_T128_W536_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,113141134,646.520765,0.80813431,808.134310152,8,30188950,0,536,,
G25_B630_C70_T128_W537_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,97097427,554.842439,0.941664831,941.664831911,8,26023333,0,537,,
G25_B630_C70_T128_W538_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,117908935,673.765342,0.775456349,775.456349215,8,3357697,0,538,,
G25_B630_C70_T128_W539_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,140608299,803.475994,0.650269101,650.269101648,9,11715084,0,539,,
G25_B630_C70_T128_W540_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,117984288,674.195931,0.774961088,774.961088674,9,18757658,0,540,,
G25_B630_C70_T128_W541_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,87413876,499.507862,1.045980757,1045.980757963,9,25567448,0,541,,
G25_B630_C70_T128_W542_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,88223056,504.131748,1.036387044,1036.387044617,8,12768356,0,542,,
G25_B630_C70_T128_W543_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106707111,609.754919,0.85686166,856.861660091,9,4067531,0,543,,
G25_B630_C70_T128_W544_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,101963814,582.650365,0.896722363,896.722363435,8,23374000,0,544,,
G25_B630_C70_T128_W545_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,114690881,655.376462,0.79721449,797.214490618,9,25294686,0,545,,
G25_B630_C70_T128_W546_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,127179748,726.741417,0.718929182,718.929182616,9,21372295,0,546,,
G25_B630_C70_T128_W547_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,171402658,979.443759,0.533441157,533.441157458,9,23037770,0,547,,
G25_B630_C70_T128_W548_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,169601818,969.153245,0.53910526,539.105260504,9,16727542,0,548,,
G25_B630_C70_T128_W549_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,183995083,1051.400474,0.49693302,496.933020079,9,13168191,0,549,,
G25_B630_C70_T128_W550_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,118636487,677.922782,0.770700773,770.700773321,9,3023380,0,550,,
G25_B630_C70_T128_W551_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,129690680,741.0896,0.705010046,705.010046018,9,12978018,0,551,,
G25_B630_C70_T128_W552_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,186628804,1066.450308,0.48992026,489.920260513,9,8579643,0,552,,
G25_B630_C70_T128_W553_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,94946653,542.552302,0.962995844,962.995844361,9,26046816,0,553,,
G25_B630_C70_T128_W554_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,99477374,568.442137,0.919135966,919.135966285,9,26484076,0,554,,
G25_B630_C70_T128_W555_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,119747706,684.272605,0.763548925,763.54892573,8,25018365,0,555,,
G25_B630_C70_T128_W556_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,110339582,630.511897,0.82865306,828.653060104,8,13360089,0,556,,
G25_B630_C70_T128_W557_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,103706440,592.608228,0.881654333,881.654333858,8,27327861,0,557,,
G25_B630_C70_T128_W558_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,141650612,809.432068,0.645484202,645.484202179,9,2267282,0,558,,
G25_B630_C70_T128_W559_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,127135367,726.487811,0.719180149,719.180149729,9,12533675,0,559,,
G25_B630_C70_T128_W560_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,87657314,500.898937,1.043075906,1043.075906649,9,6584935,0,560,,
G25_B630_C70_T128_W561_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,111310871,636.06212,0.821422305,821.422305418,8,5610780,0,561,,
G25_B630_C70_T128_W562_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,177091740,1011.9528,0.51630433,516.304330597,9,21594605,0,562,,
G25_B630_C70_T128_W563_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,95065633,543.232188,0.9617906,961.790600763,9,28109027,0,563,,
G25_B630_C70_T128_W564_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,121036007,691.634325,0.75542175,755.421750446,9,11814687,0,564,,
G25_B630_C70_T128_W565_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,131427620,751.014971,0.695692673,695.692673085,8,732517,0,565,,
G25_B630_C70_T128_W566_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,102167002,583.811439,0.894938977,894.938977214,9,21304770,0,566,,
G25_B630_C70_T128_W567_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,127430283,728.173045,0.717515727,717.515727992,9,14291227,0,567,,
G25_B630_C70_T128_W568_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,99788506,570.220034,0.916270179,916.270179202,9,25716416,0,568,,
G25_B630_C70_T128_W569_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,101788734,581.649908,0.898264755,898.264755655,8,6996974,0,569,,
G25_B630_C70_T128_W570_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,120825498,690.431417,0.756737888,756.737888843,9,5627869,0,570,,
G25_B630_C70_T128_W571_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98629561,563.597491,0.927036796,927.036796554,9,7968851,0,571,,
G25_B630_C70_T128_W572_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,121519769,694.39868,0.752414467,752.414467435,9,9320889,0,572,,
G25_B630_C70_T128_W573_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,179641066,1026.520377,0.508977341,508.977341934,9,17060644,0,573,,
G25_B630_C70_T128_W574_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,125254556,715.740319,0.729979293,729.979293328,9,13663986,0,574,,
G25_B630_C70_T128_W575_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,136977403,782.728017,0.667505955,667.505955526,9,8288945,0,575,,
G25_B630_C70_T128_W576_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,141827902,810.445154,0.644677323,644.677323612,9,1990686,0,576,,
G25_B630_C70_T128_W577_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,102555640,586.032228,0.891547576,891.547576271,8,9558477,0,577,,
G25_B630_C70_T128_W578_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,103799215,593.138371,0.880866317,880.866317486,8,16841738,0,578,,
G25_B630_C70_T128_W579_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,87085439,497.631079,1.049925605,1049.92560553,9,476099,0,579,,
G25_B630_C70_T128_W580_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,97828790,559.021657,0.934624994,934.624994084,9,14581430,0,580,,
G25_B630_C70_T128_W581_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106270336,607.259062,0.860383393,860.383393113,9,6410452,0,581,,
G25_B630_C70_T128_W582_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,155828176,890.446719,0.586756738,586.756738235,9,3050528,0,582,,
G25_B630_C70_T128_W583_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,150535090,860.200514,0.607388166,607.388166274,9,25471054,0,583,,
G25_B630_C70_T128_W584_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,95842620,547.672114,0.953993455,953.993455886,8,20334519,0,584,,
G25_B630_C70_T128_W585_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,93735405,535.630885,0.975439667,975.43966738,9,27061043,0,585,,
G25_B630_C70_T128_W586_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,108084317,617.624668,0.845943563,845.94356344,8,32679160,0,586,,
G25_B630_C70_T128_W587_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,112596711,643.409777,0.812041768,812.041768031,8,30803865,0,587,,
G25_B630_C70_T128_W588_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,151797099,867.411994,0.602338469,602.338469426,9,7421158,0,588,,
G25_B630_C70_T128_W589_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,139982247,799.898554,0.653177343,653.177343802,9,16502383,0,589,,
G25_B630_C70_T128_W590_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,179118317,1023.533239,0.51046277,510.462770119,9,4676228,0,590,,
G25_B630_C70_T128_W591_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,118735584,678.489051,0.770057544,770.057544627,9,21390645,0,591,,
G25_B630_C70_T128_W592_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,132980059,759.886051,0.687571,687.571000964,9,23991634,0,592,,
G25_B630_C70_T128_W593_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98284569,561.626108,0.930290819,930.290819864,8,11429009,0,593,,
G25_B630_C70_T128_W594_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,137912218,788.069817,0.662981377,662.981377581,9,15768702,0,594,,
G25_B630_C70_T128_W595_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,102406807,585.181754,0.892843307,892.843307525,9,28775388,0,595,,
G25_B630_C70_T128_W596_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,94660287,540.915925,0.965909096,965.909096335,8,18129325,0,596,,
G25_B630_C70_T128_W597_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,101699745,581.141399,0.899050752,899.050752536,8,8797802,0,597,,
G25_B630_C70_T128_W598_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,106511822,608.638982,0.858432712,858.43271252,9,4296355,0,598,,
G25_B630_C70_T128_W599_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,164457608,939.757759,0.555968394,555.96839445,9,28407945,0,599,,
G25_B630_C70_T128_W600_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98964193,565.509674,0.923902166,923.902166059,8,25576066,0,600,,
G25_B630_C70_T128_W601_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,103250750,590.004285,0.885545453,885.545453907,9,13706113,0,601,,
G25_B630_C70_T128_W602_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,179609469,1026.339822,0.509066881,509.066881518,9,24460462,0,602,,
G25_B630_C70_T128_W603_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,102522977,585.845582,0.891831616,891.831616194,9,33291415,0,603,,
G25_B630_C70_T128_W604_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,105180313,601.030359,0.869299868,869.299868645,9,33124253,0,604,,
G25_B630_C70_T128_W605_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,93523308,534.418902,0.977651819,977.651819961,9,12332563,0,605,,
G25_B630_C70_T128_W606_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,170556726,974.609862,0.536086933,536.086933768,9,16680536,0,606,,
G25_B630_C70_T128_W607_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,103209632,589.769325,0.885898249,885.89824906,8,24215375,0,607,,
G25_B630_C70_T128_W608_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,99295837,567.404782,0.92081637,920.816370932,9,770325,0,608,,
G25_B630_C70_T128_W609_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,187767064,1072.954651,0.486950321,486.950321995,9,1268658,0,609,,
G25_B630_C70_T128_W610_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,172791240,987.378514,0.529154326,529.154326776,9,26820144,0,610,,
G25_B630_C70_T128_W611_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,116147434,663.699622,0.78721698,787.216980402,9,28950129,0,611,,
G25_B630_C70_T128_W612_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,95509675,545.769571,0.957319059,957.319059822,8,7680263,0,612,,
G25_B630_C70_T128_W613_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,142732024,815.611565,0.640593678,640.593678367,9,21617037,0,613,,
G25_B630_C70_T128_W614_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,93992716,537.101234,0.972769339,972.769339647,9,33108170,0,614,,
G25_B630_C70_T128_W615_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98050301,560.287434,0.932513529,932.513529713,9,32630,0,615,,
G25_B630_C70_T128_W616_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,101275860,578.7192,0.902813684,902.81368408,9,16773567,0,616,,
G25_B630_C70_T128_W617_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,108284419,618.768108,0.844380319,844.380319157,9,1458068,0,617,,
G25_B630_C70_T128_W618_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,101089917,577.656668,0.904474303,904.474303554,9,29566395,0,618,,
G25_B630_C70_T128_W619_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,127242039,727.097365,0.718577232,718.577232757,8,14444256,0,619,,
G25_B630_C70_T128_W620_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,186873365,1067.8478,0.489279102,489.279102321,9,2569569,0,620,,
G25_B630_C70_T128_W621_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,128068621,731.820691,0.713939383,713.939383129,9,30703886,0,621,,
G25_B630_C70_T128_W622_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,134555915,768.890942,0.67951849,679.518490695,9,25600375,0,622,,
G25_B630_C70_T128_W623_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,98819535,564.683057,0.925254629,925.254629815,8,17263340,0,623,,
G25_B630_C70_T128_W624_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,140798762,804.564354,0.649389461,649.389461783,9,28630909,0,624,,
G25_B630_C70_T128_W625_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,93058619,531.763537,0.982533732,982.533732582,8,3905464,0,625,,
G25_B630_C70_T128_W626_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,102459885,585.485057,0.892380781,892.380781756,9,2223526,0,626,,
G25_B630_C70_T128_W627_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,189641885,1083.667914,0.482136276,482.136276355,9,8003631,0,627,,
G25_B630_C70_T128_W628_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,148777939,850.159651,0.614561761,614.561761572,9,12422389,0,628,,
G25_B630_C70_T128_W629_regionbfs,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,522475613,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,bfs,v11.1.6-srio-xmit-delay.,25,630,70,128,153928085,879.589057,0.593999673,593.999673776,9,16538512,0,629,,
G25_B630_C70_T128_W_regionrun_sequential,concurrent_all_remote_remove_problems_T128,,ncdimm_stx_24gc_sdp_stallctrs_1ee6b793b_gc226_c180_20220315.core.rbf,32,,,logs_N32_2022-08-10.09_57_38/concurrent_all_remote_remove_problems_T128-G25-N32-B630-C70.out,run_sequential,v11.1.6-srio-xmit-delay.,25,630,70,128,264507880957,1511473.6,,,,,,,,

